Stream Recursion Model (SRM)

Mechanistic interpretability seeks to make verifiable statements about the internal behavior of large language models (LLMs). Many interpretability techniques struggle to scale with the increasing size and depth of architectures. Our solution to this is to introduce smaller models with structures that lend themselves to interpretability. In this work, we introduce the Stream Recursion Model (SRM), a modification of the Hierarchical Reasoning Model (HRM) designed to expose internal computational structure while remaining scalable. SRM organizes computation into multiple interacting latent streams that are updated through recursive refinement, enabling direct analysis of stream dynamics, causal contribution, and routing behavior. SRM achieves performance comparable to GPT-2 on a per-parameter basis. Our analysis reveals consistent and distinct behavior across streams, indicating structured specialization and interaction. These results suggest that SRM provides a practical architectural foundation for scalable mechanistic interpretability and opens up promising avenues for future research in both reasoning performance and interpretability.

==> data/161m_ablation_ranked.dat <==
rank stream kl
0 6 0.3385792971
1 4 0.3062402606
2 3 0.2783432007
3 7 0.2207963318
4 1 0.1940945089
5 5 0.1872696429
6 0 0.1381463259
7 2 0.1304952651


==> data/161m_attn_token_cos.dat <==
layer stream value
1 0 0.0045591663
1 1 0.0016652939
1 2 0.0038836212
1 3 0.0083666379
1 4 -0.0000850677
1 5 -0.0013153828
1 6 0.0028976807
1 7 0.0003030132
2 0 -0.0222905856
2 1 0.0558710173
2 2 0.1131880283
2 3 0.0559589900
2 4 0.0112800775
2 5 0.0611143298
2 6 0.1138032228
2 7 -0.0027799639
3 0 -0.0144977234
3 1 0.0507844873
3 2 0.1121958643
3 3 0.0562258773
3 4 0.0119936895
3 5 0.0522258729
3 6 0.1093358696
3 7 -0.0054002102
4 0 -0.0051513487
4 1 0.0691351593
4 2 0.1195414290
4 3 0.0571196079
4 4 0.0221944973
4 5 0.0733534619
4 6 0.1351926029
4 7 0.0108392537
5 0 0.0100356266
5 1 0.0777565092
5 2 0.1252395660
5 3 0.0679277256
5 4 0.0213417243
5 5 0.0869471431
5 6 0.1488284320
5 7 0.0210263152
6 0 0.0216452722
6 1 0.0820139050
6 2 0.1281777620
6 3 0.0694754422
6 4 0.0224465579
6 5 0.0927133411
6 6 0.1539545506
6 7 0.0246984307
7 0 0.0175962392
7 1 0.0798771530
7 2 0.1264458299
7 3 0.0707882643
7 4 0.0221614335
7 5 0.0902064145
7 6 0.1504547894
7 7 0.0211154167
8 0 0.0167604331
8 1 0.0800017118
8 2 0.1264019907
8 3 0.0690492615
8 4 0.0209690873
8 5 0.0904820263
8 6 0.1495129168
8 7 0.0208507348


==> data/161m_update_state_cos.dat <==
step stream value
0 0 0.6777209044
0 1 0.8705604672
0 2 0.8849492073
0 3 0.7233883142
0 4 0.8975002170
0 5 0.8554378152
0 6 0.8501113057
0 7 0.8569357395
1 0 0.5985111594
1 1 0.8510932326
1 2 0.8850675821
1 3 0.7088830471
1 4 0.8985767365
1 5 0.8477390409
1 6 0.8227062225
1 7 0.8662652373
2 0 0.7062338591
2 1 0.9016316533
2 2 0.9028924704
2 3 0.8833714128
2 4 0.9246227741
2 5 0.8794820309
2 6 0.8826142550
2 7 0.9063720703
3 0 0.7154263854
3 1 0.8727296591
3 2 0.8643068075
3 3 0.8267586231
3 4 0.8831793070
3 5 0.8660905957
3 6 0.8521248102
3 7 0.8621767759
4 0 0.5808637738
4 1 0.8381953239
4 2 0.8572106361
4 3 0.7827836871
4 4 0.8675054908
4 5 0.8557592630
4 6 0.8065116405
4 7 0.8803647757
5 0 0.6030315161
5 1 0.8546797037
5 2 0.8834887743
5 3 0.8558815718
5 4 0.8930876851
5 5 0.8645163178
5 6 0.8436973691
5 7 0.8949516416
6 0 0.6707043648
6 1 0.8325818181
6 2 0.8375851512
6 3 0.7787024379
6 4 0.8503493071
6 5 0.8284354210
6 6 0.7914069295
6 7 0.8154168725
7 0 0.5262191296
7 1 0.7874135971
7 2 0.8213283420
7 3 0.7435149550
7 4 0.7993375659
7 5 0.7896614671
7 6 0.7250331044
7 7 0.8257521391
8 0 0.5169532299
8 1 0.8332421184
8 2 0.8625445366
8 3 0.8558287024
8 4 0.8481132984
8 5 0.7896848917
8 6 0.7599831820
8 7 0.8459668159
9 0 0.6317859292
9 1 0.8367391825
9 2 0.8470337987
9 3 0.8088008761
9 4 0.8481549621
9 5 0.8069698215
9 6 0.7855765224
9 7 0.7922473550
10 0 0.5320770741
10 1 0.7940570712
10 2 0.8248463869
10 3 0.7671453357
10 4 0.8181462288
10 5 0.7902689576
10 6 0.7458260655
10 7 0.8065389991
11 0 0.5089111924
11 1 0.8473339677
11 2 0.8632795811
11 3 0.8541514874
11 4 0.8606035113
11 5 0.8121927381
11 6 0.7939135432
11 7 0.8464589715
12 0 0.6145966053
12 1 0.8432138562
12 2 0.8536252975
12 3 0.8405093551
12 4 0.8599717617
12 5 0.8174783587
12 6 0.8012583852
12 7 0.8005948067
13 0 0.5234457254
13 1 0.8004442453
13 2 0.8367074132
13 3 0.7835326791
13 4 0.8601750731
13 5 0.7982200980
13 6 0.7596391439
13 7 0.8112502694
14 0 0.5933477283
14 1 0.8554317355
14 2 0.8709045053
14 3 0.8690642715
14 4 0.8986908197
14 5 0.8284478784
14 6 0.8143281341
14 7 0.8669340014
15 0 0.6325700283
15 1 0.8511515856
15 2 0.8627933860
15 3 0.8524601460
15 4 0.8820022345
15 5 0.8379654288
15 6 0.8183239102
15 7 0.8298671842
16 0 0.5334616899
16 1 0.8085321784
16 2 0.8407332301
16 3 0.7978460789
16 4 0.8687586784
16 5 0.8100981712
16 6 0.7756372690
16 7 0.8240625262
17 0 0.6325532794
17 1 0.8640349507
17 2 0.8750153184
17 3 0.8704497814
17 4 0.9007896781
17 5 0.8437342644
17 6 0.8283484578
17 7 0.8769553900
18 0 0.6432523131
18 1 0.8536551595
18 2 0.8676202297
18 3 0.8534951210
18 4 0.8850652575
18 5 0.8414723873
18 6 0.8276550770
18 7 0.8371374011
19 0 0.5468556881
19 1 0.8108113408
19 2 0.8455744386
19 3 0.8004383445
19 4 0.8755280375
19 5 0.8095000982
19 6 0.7845556736
19 7 0.8269345760
20 0 0.6449235082
20 1 0.8664444089
20 2 0.8759005070
20 3 0.8724679947
20 4 0.9017604589
20 5 0.8443015814
20 6 0.8345407248
20 7 0.8804616928
21 0 0.6558780074
21 1 0.8603616357
21 2 0.8689216971
21 3 0.8528921008
21 4 0.8839386702
21 5 0.8518770337
21 6 0.8336699009
21 7 0.8463972807
22 0 0.5770277977
22 1 0.8201286197
22 2 0.8451186419
22 3 0.8048948050
22 4 0.8700755835
22 5 0.8232628107
22 6 0.7945220470
22 7 0.8349902630
23 0 0.6931583285
23 1 0.8738620877
23 2 0.8793724775
23 3 0.8736804724
23 4 0.8964802027
23 5 0.8573941588
23 6 0.8477015495
23 7 0.8840732574


==> data/479m_ablation_ranked.dat <==
rank stream kl
0 5 0.1553476453
1 12 0.1369550526
2 3 0.1219936013
3 6 0.1194230840
4 9 0.1001854539
5 11 0.0876484960
6 7 0.0873463005
7 1 0.0746445209
8 15 0.0681020096
9 8 0.0629840419
10 2 0.0599995516
11 4 0.0548185408
12 0 0.0466031395
13 10 0.0306818113
14 13 0.0205712039
15 14 0.0133610787


==> data/479m_attn_token_cos.dat <==
layer stream value
1 0 0.0017450342
1 1 0.0057188761
1 2 -0.0016502839
1 3 0.0011224707
1 4 0.0012657365
1 5 0.0030387705
1 6 0.0022488518
1 7 -0.0011908062
1 8 0.0001374847
1 9 0.0028672582
1 10 0.0023807182
1 11 0.0027745622
1 12 -0.0015798964
1 13 0.0044173505
1 14 0.0018846935
1 15 -0.0008712203
2 0 0.0502489731
2 1 0.1201165915
2 2 0.0340974517
2 3 0.0916425139
2 4 0.1502207667
2 5 0.0465834141
2 6 0.0965916589
2 7 -0.0050567435
2 8 0.0279899333
2 9 0.0623935424
2 10 0.0804632902
2 11 0.0946610346
2 12 -0.0146034062
2 13 0.1152482480
2 14 -0.0031121105
2 15 -0.0145247728
3 0 0.0552081242
3 1 0.1227201745
3 2 0.0319016874
3 3 0.0914617702
3 4 0.1520424187
3 5 0.0350644924
3 6 0.0985648409
3 7 0.0040613897
3 8 0.0336609706
3 9 0.0700422525
3 10 0.0837359205
3 11 0.0975685939
3 12 -0.0055571203
3 13 0.1147617400
3 14 -0.0091970172
3 15 -0.0086016962
4 0 0.0630193055
4 1 0.1383223981
4 2 0.0569105521
4 3 0.1151404306
4 4 0.1663090438
4 5 0.0427415930
4 6 0.1276333481
4 7 0.0095476033
4 8 0.0493796058
4 9 0.0843548924
4 10 0.1022276059
4 11 0.1150147691
4 12 0.0018325634
4 13 0.1287916601
4 14 0.0127285011
4 15 0.0035137518
5 0 0.0630980730
5 1 0.1396087706
5 2 0.0627243817
5 3 0.1192336231
5 4 0.1683655828
5 5 0.0559172444
5 6 0.1288209856
5 7 0.0115953060
5 8 0.0535198897
5 9 0.0911732465
5 10 0.1027043313
5 11 0.1196752191
5 12 0.0076733637
5 13 0.1276956648
5 14 0.0248765051
5 15 0.0012444620
6 0 0.0625944063
6 1 0.1398797184
6 2 0.0629779845
6 3 0.1207341626
6 4 0.1708521694
6 5 0.0617427193
6 6 0.1321845949
6 7 0.0111441063
6 8 0.0545656607
6 9 0.0913175866
6 10 0.1016422436
6 11 0.1225950643
6 12 0.0109849013
6 13 0.1339854747
6 14 0.0240095891
6 15 0.0038392653
7 0 0.0623334274
7 1 0.1384807080
7 2 0.0593606234
7 3 0.1181256175
7 4 0.1684786528
7 5 0.0540560707
7 6 0.1288489103
7 7 0.0101612089
7 8 0.0510036647
7 9 0.0899342448
7 10 0.1012041196
7 11 0.1199552789
7 12 0.0095703239
7 13 0.1305385381
7 14 0.0139621841
7 15 0.0021400950
8 0 0.0620758198
8 1 0.1385777593
8 2 0.0608843938
8 3 0.1185567603
8 4 0.1685346514
8 5 0.0547447763
8 6 0.1306054443
8 7 0.0112525458
8 8 0.0517415330
8 9 0.0919232443
8 10 0.1020530313
8 11 0.1220087707
8 12 0.0094606765
8 13 0.1304498315
8 14 0.0175004676
8 15 0.0009119479


==> data/479m_update_state_cos.dat <==
step stream value
0 0 0.9291961193
0 1 0.9407228231
0 2 0.9236584902
0 3 0.9113507867
0 4 0.9444071054
0 5 0.1519441903
0 6 0.9202264547
0 7 0.8915870190
0 8 0.8879005909
0 9 0.9381200075
0 10 0.9241611362
0 11 0.9339738488
0 12 0.9144640565
0 13 -0.1160399914
0 14 -0.5432353616
0 15 0.9337438345
1 0 0.9305291176
1 1 0.9340775609
1 2 0.9214134812
1 3 0.9098351598
1 4 0.9467774630
1 5 0.1353103220
1 6 0.9076822996
1 7 0.9063726664
1 8 0.8394220471
1 9 0.9398301840
1 10 0.9282261729
1 11 0.9133507609
1 12 0.8955913782
1 13 -0.5448087454
1 14 -0.5874500275
1 15 0.9327640533
2 0 0.9307011962
2 1 0.9370230436
2 2 0.9144704938
2 3 0.9193831086
2 4 0.9260897636
2 5 0.2900507450
2 6 0.8867291212
2 7 0.9249914289
2 8 0.9042526484
2 9 0.9215226769
2 10 0.9271479249
2 11 0.8946450353
2 12 0.8819393516
2 13 -0.7385969758
2 14 -0.5565893054
2 15 0.9327928424
3 0 0.9250202179
3 1 0.9214498997
3 2 0.9024924040
3 3 0.8986561298
3 4 0.9243152142
3 5 0.3240004480
3 6 0.8709993958
3 7 0.9188373089
3 8 0.8698015809
3 9 0.9184772372
3 10 0.9232831001
3 11 0.8908857703
3 12 0.8789387941
3 13 -0.3212445676
3 14 -0.4538636208
3 15 0.9272745848
4 0 0.8878482580
4 1 0.9093101621
4 2 0.8689771295
4 3 0.8843423128
4 4 0.9132277369
4 5 0.5306940079
4 6 0.8565950394
4 7 0.9049835205
4 8 0.8566077352
4 9 0.9003111124
4 10 0.9007484317
4 11 0.8651733398
4 12 0.8865898252
4 13 -0.2227793038
4 14 -0.3522059917
4 15 0.9105096459
5 0 0.9521849751
5 1 0.9635321498
5 2 0.9340053797
5 3 0.9468515515
5 4 0.9629493952
5 5 0.8225715756
5 6 0.9483975768
5 7 0.9487292767
5 8 0.9365426898
5 9 0.9579423666
5 10 0.9520124197
5 11 0.9550230503
5 12 0.9268774390
5 13 0.5198559761
5 14 0.3569558561
5 15 0.9544501901
6 0 0.8956156373
6 1 0.9135826230
6 2 0.9113525152
6 3 0.9053675532
6 4 0.9205235243
6 5 0.1600788683
6 6 0.9082390666
6 7 0.8938306570
6 8 0.8864315152
6 9 0.9216169119
6 10 0.9134552479
6 11 0.9215739965
6 12 0.9027206302
6 13 -0.0931052044
6 14 -0.5309960842
6 15 0.9229407310
7 0 0.8800685406
7 1 0.8867532015
7 2 0.8812128901
7 3 0.8821609616
7 4 0.9090216756
7 5 0.1359600574
7 6 0.8283033371
7 7 0.8918824196
7 8 0.7919409871
7 9 0.9111080766
7 10 0.9166339636
7 11 0.8342858553
7 12 0.8602703214
7 13 -0.5262959003
7 14 -0.5798409581
7 15 0.9217495918
8 0 0.8815090656
8 1 0.8854748011
8 2 0.8560739160
8 3 0.8689867258
8 4 0.8615326881
8 5 0.2767664492
8 6 0.7637470961
8 7 0.8982796669
8 8 0.8487274647
8 9 0.8554861546
8 10 0.9073765874
8 11 0.8255704045
8 12 0.8305640817
8 13 -0.7028678656
8 14 -0.5568686724
8 15 0.9175055623
9 0 0.8687521219
9 1 0.8567458987
9 2 0.8353216052
9 3 0.8001699448
9 4 0.8614500165
9 5 0.3204428554
9 6 0.7606981993
9 7 0.8830875754
9 8 0.7604553699
9 9 0.8621870875
9 10 0.9044039249
9 11 0.8225691319
9 12 0.8307099342
9 13 -0.2969930768
9 14 -0.4459287226
9 15 0.9100640416
10 0 0.8250336051
10 1 0.8474584222
10 2 0.7922025323
10 3 0.7926154137
10 4 0.8696331978
10 5 0.4908615649
10 6 0.7999374866
10 7 0.8653497100
10 8 0.7027265429
10 9 0.8733332157
10 10 0.8901096582
10 11 0.7936170697
10 12 0.8545770645
10 13 -0.1951104105
10 14 -0.3290816545
10 15 0.8923345804
11 0 0.9296308756
11 1 0.9490675926
11 2 0.9144512415
11 3 0.9228541255
11 4 0.9447468519
11 5 0.8061996698
11 6 0.9324849844
11 7 0.9379142523
11 8 0.9046545625
11 9 0.9463216662
11 10 0.9433164001
11 11 0.9249899387
11 12 0.9022611380
11 13 0.4974898994
11 14 0.3312996626
11 15 0.9469133615
12 0 0.9158429503
12 1 0.9275778532
12 2 0.9178109169
12 3 0.9087716937
12 4 0.9347203970
12 5 0.1695344299
12 6 0.9120018482
12 7 0.8962962627
12 8 0.8839498162
12 9 0.9342539310
12 10 0.9186730385
12 11 0.9231804609
12 12 0.9133108258
12 13 -0.1101433709
12 14 -0.5362550616
12 15 0.9285685420
13 0 0.9090991020
13 1 0.9078758955
13 2 0.9022855759
13 3 0.8929123282
13 4 0.9268224835
13 5 0.1374918967
13 6 0.8652779460
13 7 0.9008394480
13 8 0.8063032627
13 9 0.9180622101
13 10 0.9223562479
13 11 0.8777812719
13 12 0.8657639623
13 13 -0.5297693610
13 14 -0.5858914256
13 15 0.9291224480
14 0 0.9083083868
14 1 0.9083275199
14 2 0.8846360445
14 3 0.8996515870
14 4 0.8850678802
14 5 0.2956608534
14 6 0.8188824058
14 7 0.9097689390
14 8 0.8609091640
14 9 0.8643509746
14 10 0.9141366482
14 11 0.8545293212
14 12 0.8319014907
14 13 -0.7170836329
14 14 -0.5534708500
14 15 0.9234504700
15 0 0.8946781158
15 1 0.8839783072
15 2 0.8722655177
15 3 0.8497005701
15 4 0.8701101542
15 5 0.3021955490
15 6 0.8077177405
15 7 0.9033830166
15 8 0.8095688224
15 9 0.8623210788
15 10 0.9076550603
15 11 0.8534509540
15 12 0.8220277429
15 13 -0.2947151959
15 14 -0.4367755949
15 15 0.9170653224
16 0 0.8579159379
16 1 0.8676060438
16 2 0.8386707306
16 3 0.8301668167
16 4 0.8666003942
16 5 0.4919044971
16 6 0.8116323948
16 7 0.8882484436
16 8 0.8009377122
16 9 0.8628062606
16 10 0.8887369037
16 11 0.8291388750
16 12 0.8497558832
16 13 -0.1841454804
16 14 -0.3517673314
16 15 0.8924121857
17 0 0.9410451055
17 1 0.9567817450
17 2 0.9255872965
17 3 0.9339166284
17 4 0.9521808624
17 5 0.8183743954
17 6 0.9299463630
17 7 0.9466037154
17 8 0.9256602526
17 9 0.9489339590
17 10 0.9456511736
17 11 0.9427739978
17 12 0.9067555666
17 13 0.5269807577
17 14 0.3377485573
17 15 0.9496926665
18 0 0.9214891791
18 1 0.9355255961
18 2 0.9229753017
18 3 0.9104629159
18 4 0.9385914207
18 5 0.1606490612
18 6 0.9124402404
18 7 0.8957253098
18 8 0.8860499263
18 9 0.9384788871
18 10 0.9282217026
18 11 0.9287753701
18 12 0.9218218923
18 13 -0.1109768674
18 14 -0.5377495885
18 15 0.9343168139
19 0 0.9159795046
19 1 0.9156584144
19 2 0.9081723690
19 3 0.8978101611
19 4 0.9330907464
19 5 0.1331147999
19 6 0.8716885448
19 7 0.9029810429
19 8 0.8244181871
19 9 0.9205908179
19 10 0.9308748245
19 11 0.8756331205
19 12 0.9034585953
19 13 -0.5373648405
19 14 -0.5858352184
19 15 0.9338393807
20 0 0.9128208160
20 1 0.9133011699
20 2 0.8885904551
20 3 0.9063462019
20 4 0.8931432366
20 5 0.2935355604
20 6 0.8270182610
20 7 0.9172667861
20 8 0.8684392571
20 9 0.8785218596
20 10 0.9260001779
20 11 0.8466053605
20 12 0.8636429906
20 13 -0.7310990095
20 14 -0.5558657050
20 15 0.9298863411
21 0 0.8941929936
21 1 0.8844897747
21 2 0.8718693256
21 3 0.8654000163
21 4 0.8756858110
21 5 0.3106989563
21 6 0.8128172159
21 7 0.9077025652
21 8 0.8126939535
21 9 0.8700041175
21 10 0.9167675972
21 11 0.8413937688
21 12 0.8181846738
21 13 -0.3145883679
21 14 -0.4419297874
21 15 0.9209010005
22 0 0.8516691327
22 1 0.8596651554
22 2 0.8373100758
22 3 0.8357514739
22 4 0.8641197085
22 5 0.5021200776
22 6 0.8091297746
22 7 0.8853133917
22 8 0.8059942126
22 9 0.8567535877
22 10 0.8885024190
22 11 0.8079547882
22 12 0.8365690708
22 13 -0.2012231946
22 14 -0.3596102297
22 15 0.8917576075
23 0 0.9415111542
23 1 0.9552511573
23 2 0.9240519404
23 3 0.9325324297
23 4 0.9522107244
23 5 0.8173901439
23 6 0.9300786853
23 7 0.9455226660
23 8 0.9284478426
23 9 0.9475085735
23 10 0.9515869021
23 11 0.9377904534
23 12 0.9014477730
23 13 0.5203657746
23 14 0.3482514918
23 15 0.9510957003
24 0 0.9207625985
24 1 0.9315595627
24 2 0.9204490185
24 3 0.9072415233
24 4 0.9353317618
24 5 0.1539970636
24 6 0.9085381031
24 7 0.8890234232
24 8 0.8808239102
24 9 0.9296001196
24 10 0.9236075878
24 11 0.9251163006
24 12 0.9171950221
24 13 -0.1074706316
24 14 -0.5425980687
24 15 0.9322540760
25 0 0.9150788784
25 1 0.9127619267
25 2 0.9110953808
25 3 0.8964430690
25 4 0.9282025099
25 5 0.1256174147
25 6 0.8706012964
25 7 0.8978677988
25 8 0.8212894797
25 9 0.9173940420
25 10 0.9267308712
25 11 0.8742911220
25 12 0.9032748938
25 13 -0.5321536064
25 14 -0.5911193490
25 15 0.9326994419
26 0 0.9132627845
26 1 0.9113226533
26 2 0.8908658028
26 3 0.9063281417
26 4 0.8850986362
26 5 0.2768698335
26 6 0.8311741352
26 7 0.9138602614
26 8 0.8763675690
26 9 0.8746911883
26 10 0.9219906330
26 11 0.8439855576
26 12 0.8628343940
26 13 -0.7253622413
26 14 -0.5597399473
26 15 0.9282861352
27 0 0.8937643766
27 1 0.8796314597
27 2 0.8660397530
27 3 0.8630097508
27 4 0.8705483675
27 5 0.2998369932
27 6 0.8156564236
27 7 0.9030402303
27 8 0.8232902288
27 9 0.8611815572
27 10 0.9135001898
27 11 0.8306216002
27 12 0.8123921752
27 13 -0.3034584224
27 14 -0.4271469116
27 15 0.9178329110
28 0 0.8487409949
28 1 0.8537216783
28 2 0.8229082823
28 3 0.8340198994
28 4 0.8575966954
28 5 0.4856619239
28 6 0.8055913448
28 7 0.8787832260
28 8 0.8154531121
28 9 0.8458744287
28 10 0.8809819221
28 11 0.7940224409
28 12 0.8293130994
28 13 -0.1868512034
28 14 -0.3617900908
28 15 0.8898899555
29 0 0.9426974654
29 1 0.9542499781
29 2 0.9170974493
29 3 0.9300568104
29 4 0.9505437613
29 5 0.8064989448
29 6 0.9263579249
29 7 0.9416527152
29 8 0.9251329899
29 9 0.9426369071
29 10 0.9465618134
29 11 0.9327943325
29 12 0.8965082765
29 13 0.5240569711
29 14 0.3567884862
29 15 0.9491558671
30 0 0.9215257764
30 1 0.9309928417
30 2 0.9170593619
30 3 0.9064822197
30 4 0.9341586232
30 5 0.1527354866
30 6 0.9090961218
30 7 0.8866179585
30 8 0.8755685687
30 9 0.9266066551
30 10 0.9208151102
30 11 0.9227833748
30 12 0.9170953035
30 13 -0.1056025252
30 14 -0.5456580520
30 15 0.9321645498
31 0 0.9170385599
31 1 0.9138606191
31 2 0.9131028056
31 3 0.8971276283
31 4 0.9291263819
31 5 0.1262401193
31 6 0.8775320053
31 7 0.8978068233
31 8 0.8241267800
31 9 0.9199400544
31 10 0.9249932766
31 11 0.8779736161
31 12 0.9076740146
31 13 -0.5341205597
31 14 -0.5945547819
31 15 0.9319747090
32 0 0.9152333736
32 1 0.9126453400
32 2 0.8977991939
32 3 0.9075016379
32 4 0.8863437772
32 5 0.2830049098
32 6 0.8402796984
32 7 0.9136016369
32 8 0.8925687671
32 9 0.8810946345
32 10 0.9212698340
32 11 0.8464747071
32 12 0.8748851418
32 13 -0.7305629849
32 14 -0.5619624257
32 15 0.9284456968
33 0 0.8955484629
33 1 0.8801701069
33 2 0.8736076951
33 3 0.8637709022
33 4 0.8707114458
33 5 0.3050325513
33 6 0.8230454922
33 7 0.9021176696
33 8 0.8414520621
33 9 0.8636797071
33 10 0.9131652117
33 11 0.8285027146
33 12 0.8175731897
33 13 -0.3058356941
33 14 -0.4368000925
33 15 0.9189104438
34 0 0.8504872918
34 1 0.8532895446
34 2 0.8238707185
34 3 0.8308978677
34 4 0.8553869128
34 5 0.4884716272
34 6 0.8043183684
34 7 0.8775551915
34 8 0.8174768090
34 9 0.8418150544
34 10 0.8801165819
34 11 0.7880303860
34 12 0.8229861259
34 13 -0.1936325878
34 14 -0.3659516275
34 15 0.8898610473
35 0 0.9414201379
35 1 0.9532940388
35 2 0.9140150547
35 3 0.9277928472
35 4 0.9493304491
35 5 0.8103376031
35 6 0.9219083190
35 7 0.9402627945
35 8 0.9217827916
35 9 0.9414544702
35 10 0.9447454810
35 11 0.9294054508
35 12 0.8919027448
35 13 0.5248934031
35 14 0.3547447622
35 15 0.9487359524
36 0 0.9196356535
36 1 0.9312593937
36 2 0.9109585881
36 3 0.9003942609
36 4 0.9327803850
36 5 0.1479894221
36 6 0.9056640863
36 7 0.8826437593
36 8 0.8691678643
36 9 0.9230987430
36 10 0.9191443324
36 11 0.9193519354
36 12 0.9142574072
36 13 -0.1059720218
36 14 -0.5425075889
36 15 0.9317747951
37 0 0.9172105193
37 1 0.9179191589
37 2 0.9075589776
37 3 0.8925002813
37 4 0.9323076010
37 5 0.1227368414
37 6 0.8800110221
37 7 0.8978650570
37 8 0.8197951317
37 9 0.9225497246
37 10 0.9247499704
37 11 0.8823097944
37 12 0.9087287188
37 13 -0.5375121832
37 14 -0.5879150629
37 15 0.9307814240
38 0 0.9159741998
38 1 0.9183630943
38 2 0.8977164030
38 3 0.9064086080
38 4 0.8951104283
38 5 0.2803854346
38 6 0.8496956825
38 7 0.9144458175
38 8 0.8908117414
38 9 0.8914349675
38 10 0.9223204851
38 11 0.8578403592
38 12 0.8822992444
38 13 -0.7356971502
38 14 -0.5564491749
38 15 0.9284143448
39 0 0.8978466988
39 1 0.8866043091
39 2 0.8813025355
39 3 0.8697271347
39 4 0.8800804615
39 5 0.3081288636
39 6 0.8344525099
39 7 0.9036753178
39 8 0.8446241021
39 9 0.8772894740
39 10 0.9130042791
39 11 0.8384481668
39 12 0.8347747922
39 13 -0.3209112585
39 14 -0.4434362352
39 15 0.9198786020
40 0 0.8542385697
40 1 0.8575397730
40 2 0.8309828043
40 3 0.8378679752
40 4 0.8615494370
40 5 0.4910263121
40 6 0.8131293654
40 7 0.8796560764
40 8 0.8243148327
40 9 0.8463576436
40 10 0.8770874739
40 11 0.7922234535
40 12 0.8308789134
40 13 -0.2088318914
40 14 -0.3672574461
40 15 0.8964781165
41 0 0.9394076467
41 1 0.9518705010
41 2 0.9116635919
41 3 0.9266996980
41 4 0.9477894306
41 5 0.8072489500
41 6 0.9212614298
41 7 0.9391458035
41 8 0.9217622280
41 9 0.9396514893
41 10 0.9433643818
41 11 0.9274452329
41 12 0.8897086978
41 13 0.5159470439
41 14 0.3399060965
41 15 0.9487798810
42 0 0.9161578417
42 1 0.9300523400
42 2 0.9096276164
42 3 0.8957402110
42 4 0.9318608642
42 5 0.1434713900
42 6 0.9038933516
42 7 0.8775212765
42 8 0.8642689586
42 9 0.9192460179
42 10 0.9187357426
42 11 0.9184638858
42 12 0.9116619229
42 13 -0.1156293005
42 14 -0.5317013860
42 15 0.9319586158
43 0 0.9159677625
43 1 0.9221864343
43 2 0.9052751064
43 3 0.8875764608
43 4 0.9358502030
43 5 0.1200551763
43 6 0.8831021190
43 7 0.8948113322
43 8 0.8120558858
43 9 0.9259622097
43 10 0.9249845743
43 11 0.8907477260
43 12 0.9101481438
43 13 -0.5402031541
43 14 -0.5750422478
43 15 0.9317421913
44 0 0.9158740044
44 1 0.9238477349
44 2 0.8989503980
44 3 0.9048876166
44 4 0.9075953364
44 5 0.2719453573
44 6 0.8601993322
44 7 0.9128388762
44 8 0.8861452341
44 9 0.9041255713
44 10 0.9233201146
44 11 0.8757333755
44 12 0.8899208903
44 13 -0.7364097238
44 14 -0.5476350188
44 15 0.9298525453
45 0 0.8996350765
45 1 0.8950076103
45 2 0.8877482414
45 3 0.8761380911
45 4 0.8969690204
45 5 0.3011313081
45 6 0.8486302495
45 7 0.9031986594
45 8 0.8482074142
45 9 0.8983935714
45 10 0.9129543900
45 11 0.8594271541
45 12 0.8579381704
45 13 -0.3383186758
45 14 -0.4484514296
45 15 0.9202801585
46 0 0.8581282496
46 1 0.8655034900
46 2 0.8456775546
46 3 0.8510173559
46 4 0.8803257942
46 5 0.4922711849
46 6 0.8297386765
46 7 0.8792941570
46 8 0.8365170956
46 9 0.8687884808
46 10 0.8736411333
46 11 0.8130517006
46 12 0.8501738310
46 13 -0.2192459255
46 14 -0.3516508043
46 15 0.8932401538
47 0 0.9386945367
47 1 0.9499796033
47 2 0.9166477323
47 3 0.9264982343
47 4 0.9485939741
47 5 0.8015149236
47 6 0.9290533066
47 7 0.9357774258
47 8 0.9225059748
47 9 0.9416283965
47 10 0.9413220882
47 11 0.9330331087
47 12 0.8982661366
47 13 0.5061422586
47 14 0.3402310312
47 15 0.9453019500


==> data/baseline_ablation_ranked.dat <==
rank stream kl
0 16 0.0911258385
1 26 0.0748301223
2 17 0.0566273406
3 21 0.0557613149
4 3 0.0466371961
5 30 0.0466200523
6 23 0.0459597111
7 13 0.0448333919
8 0 0.0373751707
9 31 0.0360239521
10 24 0.0354674198
11 11 0.0307619460
12 18 0.0307171661
13 9 0.0287420247
14 15 0.0266219117
15 20 0.0222529620
16 28 0.0222132336
17 10 0.0185791738
18 8 0.0184553731
19 29 0.0169215295
20 12 0.0168879200
21 7 0.0166528169
22 1 0.0159007963
23 6 0.0156378802
24 2 0.0153823327
25 19 0.0144542716
26 25 0.0139481230
27 4 0.0134216612
28 14 0.0130911451
29 5 0.0110177258
30 27 0.0100369230
31 22 0.0090042204


==> data/baseline_attn_token_cos.dat <==
layer stream value
1 0 0.0009734550
1 1 -0.0004061339
1 2 0.0040132129
1 3 -0.0058438298
1 4 0.0013280129
1 5 0.0021737677
1 6 -0.0056382190
1 7 0.0046459297
1 8 0.0001184541
1 9 -0.0013591457
1 10 0.0044842809
1 11 -0.0002764693
1 12 -0.0000912220
1 13 0.0005789243
1 14 0.0014963752
1 15 -0.0009106297
1 16 0.0026171678
1 17 0.0038253397
1 18 0.0015288271
1 19 0.0027144284
1 20 0.0024756286
1 21 0.0023101498
1 22 0.0001670133
1 23 -0.0017177201
1 24 0.0033119398
1 25 -0.0002963699
1 26 0.0003868953
1 27 0.0012890839
1 28 -0.0016849404
1 29 -0.0000338707
1 30 -0.0001649743
1 31 0.0080145095
2 0 -0.0270579532
2 1 0.1037819684
2 2 0.0148405442
2 3 0.0405714400
2 4 0.1013429686
2 5 0.0970732570
2 6 0.0639948025
2 7 0.0970940441
2 8 0.0478862301
2 9 -0.0455340445
2 10 0.0389388241
2 11 0.0194899477
2 12 0.0394493602
2 13 -0.0152957989
2 14 0.0281131919
2 15 0.0178281777
2 16 -0.0701194629
2 17 0.0325351954
2 18 0.0757885873
2 19 0.0939961970
2 20 0.0472665466
2 21 -0.0177751407
2 22 0.1037385464
2 23 0.0430283174
2 24 0.0458318926
2 25 -0.0206042826
2 26 0.0155945988
2 27 0.0953779742
2 28 0.0492776111
2 29 0.0492900275
2 30 0.0179335810
2 31 -0.0310305357
3 0 0.0051948759
3 1 0.1040184721
3 2 0.0749108270
3 3 0.1022120938
3 4 0.1344476789
3 5 0.1019556522
3 6 0.1052564085
3 7 0.1334268153
3 8 0.0779944733
3 9 -0.0154940868
3 10 0.0893683434
3 11 0.0616340414
3 12 0.0585150234
3 13 0.0361076854
3 14 0.0690941215
3 15 0.0697619319
3 16 -0.0602034926
3 17 0.0423292220
3 18 0.0961557999
3 19 0.1365949363
3 20 0.1011972874
3 21 0.0330843143
3 22 0.1325587779
3 23 0.0644314960
3 24 0.0495169573
3 25 -0.0061084349
3 26 0.0806952342
3 27 0.1490904540
3 28 0.0696744472
3 29 0.0704117790
3 30 0.0859125257
3 31 0.0395791046
4 0 0.0143896258
4 1 0.1113194823
4 2 0.0851003826
4 3 0.1188786924
4 4 0.1462861598
4 5 0.1168717220
4 6 0.0905784816
4 7 0.1415135562
4 8 0.0963846892
4 9 0.0341356620
4 10 0.1161856875
4 11 0.0706902072
4 12 0.0657352060
4 13 0.0376630463
4 14 0.0727115944
4 15 0.0855422318
4 16 -0.0457873456
4 17 0.0559960715
4 18 0.0974007025
4 19 0.1591182053
4 20 0.1058925390
4 21 0.0320849530
4 22 0.1320034564
4 23 0.0563272610
4 24 0.0647321865
4 25 0.0133996475
4 26 0.0857589692
4 27 0.1578431427
4 28 0.0744348466
4 29 0.0791757107
4 30 0.0961341858
4 31 0.0562786572
5 0 0.0105299819
5 1 0.1551136971
5 2 0.0798643529
5 3 0.1224627867
5 4 0.1392044276
5 5 0.1182644293
5 6 0.1009675935
5 7 0.1411619931
5 8 0.0905795991
5 9 0.0245379079
5 10 0.1053457260
5 11 0.0803599283
5 12 0.0616537742
5 13 0.0373766720
5 14 0.0597235747
5 15 0.0818839893
5 16 -0.0361012146
5 17 0.0773791894
5 18 0.0966463238
5 19 0.1497531682
5 20 0.0981253237
5 21 0.0256641898
5 22 0.1299639642
5 23 0.0578057878
5 24 0.0922780856
5 25 0.0139482357
5 26 0.0828958899
5 27 0.1443706900
5 28 0.0710565597
5 29 0.0761446208
5 30 0.0922234282
5 31 0.0721939281
6 0 0.0144553790
6 1 0.1519668847
6 2 0.0824414641
6 3 0.1279743463
6 4 0.1385504901
6 5 0.1186900660
6 6 0.0940409750
6 7 0.1454518288
6 8 0.0985826626
6 9 0.0301770549
6 10 0.1052264273
6 11 0.0768371001
6 12 0.0647633150
6 13 0.0420813374
6 14 0.0637811869
6 15 0.0811993778
6 16 -0.0376940072
6 17 0.0811123699
6 18 0.0985478312
6 19 0.1488512307
6 20 0.1002453938
6 21 0.0328774713
6 22 0.1297276616
6 23 0.0605574995
6 24 0.0893879682
6 25 0.0124378428
6 26 0.0865581110
6 27 0.1383306831
6 28 0.0741536543
6 29 0.0777957141
6 30 0.0987790003
6 31 0.0474504270
7 0 0.0193267185
7 1 0.1398855448
7 2 0.0885423422
7 3 0.1376461387
7 4 0.1421020180
7 5 0.1194305420
7 6 0.1083748490
7 7 0.1513995230
7 8 0.0991814584
7 9 0.0166406333
7 10 0.1089671776
7 11 0.0766057372
7 12 0.0633398890
7 13 0.0528364666
7 14 0.0760728940
7 15 0.0965969935
7 16 -0.0371402092
7 17 0.0642832369
7 18 0.1018614322
7 19 0.1665564626
7 20 0.1112464592
7 21 0.0402188636
7 22 0.1343266815
7 23 0.0646901503
7 24 0.0768771470
7 25 0.0128566716
7 26 0.0908234641
7 27 0.1548238248
7 28 0.0775229037
7 29 0.0794423744
7 30 0.1072238088
7 31 0.0451321639
8 0 0.0252269134
8 1 0.1480741054
8 2 0.1074042618
8 3 0.1475527436
8 4 0.1510584056
8 5 0.1248594820
8 6 0.1135871261
8 7 0.1589013040
8 8 0.1076944023
8 9 0.0278481208
8 10 0.1149007827
8 11 0.0832228512
8 12 0.0700035170
8 13 0.0576987080
8 14 0.0872681588
8 15 0.1041386873
8 16 -0.0341642573
8 17 0.0684849992
8 18 0.1088069379
8 19 0.1748547107
8 20 0.1170538515
8 21 0.0436825790
8 22 0.1425489038
8 23 0.0730733424
8 24 0.0881992653
8 25 0.0139474133
8 26 0.1022300497
8 27 0.1623563766
8 28 0.0818833411
8 29 0.0824330375
8 30 0.1210866868
8 31 0.0603828952


==> data/baseline_update_state_cos.dat <==
step stream value
0 0 0.5656629801
0 1 0.7312543988
0 2 0.4879885614
0 3 0.6185349822
0 4 0.6641812325
0 5 0.7969547510
0 6 0.4688686132
0 7 0.5977575183
0 8 0.6547985673
0 9 0.5593548417
0 10 0.5691463947
0 11 0.6941275597
0 12 0.8234460950
0 13 0.4711135626
0 14 0.6536771059
0 15 0.3882748187
0 16 0.3691200018
0 17 0.5500227809
0 18 0.7019715309
0 19 0.5649695396
0 20 0.5681396127
0 21 0.3166928887
0 22 0.6181316376
0 23 0.7562609315
0 24 0.6643730998
0 25 0.5770763159
0 26 0.4683378041
0 27 0.4466642141
0 28 0.5419644713
0 29 0.7440277934
0 30 0.5292187333
0 31 0.5762932897
1 0 0.5948427320
1 1 0.8477792740
1 2 0.5724284649
1 3 0.6565557718
1 4 0.7573295236
1 5 0.8446135521
1 6 0.4547789991
1 7 0.6445740461
1 8 0.6799334288
1 9 0.6254938245
1 10 0.5839158893
1 11 0.6723809838
1 12 0.8747043014
1 13 0.4035634696
1 14 0.6906331778
1 15 0.5216346383
1 16 0.2313804179
1 17 0.6079452038
1 18 0.7130244374
1 19 0.6910391450
1 20 0.5698422194
1 21 0.3757637739
1 22 0.7004787326
1 23 0.8057751656
1 24 0.5668082237
1 25 0.6995454431
1 26 0.4607484937
1 27 0.4880891144
1 28 0.6853280067
1 29 0.7952663302
1 30 0.5540314317
1 31 0.6435026526
2 0 0.7746931911
2 1 0.9311046600
2 2 0.7998219132
2 3 0.7955647111
2 4 0.8690113425
2 5 0.9149627090
2 6 0.6894121170
2 7 0.8304980397
2 8 0.8404150605
2 9 0.8219661117
2 10 0.7945308685
2 11 0.8380951881
2 12 0.9282165766
2 13 0.6086198092
2 14 0.8325388432
2 15 0.6567486525
2 16 0.3778402805
2 17 0.6437766552
2 18 0.8695840836
2 19 0.8435215950
2 20 0.7741287947
2 21 0.5773383975
2 22 0.8198644519
2 23 0.8947712779
2 24 0.8060455918
2 25 0.7496969700
2 26 0.6984547973
2 27 0.7435472608
2 28 0.7827379107
2 29 0.8778649569
2 30 0.6736171842
2 31 0.7791724801
3 0 0.6042687893
3 1 0.7613754272
3 2 0.5102208853
3 3 0.6464714408
3 4 0.7008203268
3 5 0.8155468702
3 6 0.4976419806
3 7 0.6441808343
3 8 0.6986682415
3 9 0.5870925784
3 10 0.6030805707
3 11 0.7111089230
3 12 0.8518204093
3 13 0.4733630419
3 14 0.6925589442
3 15 0.4302743673
3 16 0.4076359272
3 17 0.5744822025
3 18 0.7434511185
3 19 0.5928924084
3 20 0.6047216654
3 21 0.3161803186
3 22 0.6693176627
3 23 0.7887607217
3 24 0.7069918513
3 25 0.6034326553
3 26 0.4908176363
3 27 0.4704705179
3 28 0.6063097119
3 29 0.7678390145
3 30 0.5563946366
3 31 0.5755320787
4 0 0.5974367857
4 1 0.8585517406
4 2 0.5780043602
4 3 0.6637512445
4 4 0.7688201666
4 5 0.8489075303
4 6 0.4473811984
4 7 0.6576752067
4 8 0.6902706623
4 9 0.6393496990
4 10 0.6074838638
4 11 0.6795361638
4 12 0.8784590960
4 13 0.4096118212
4 14 0.7087037563
4 15 0.5475300550
4 16 0.2472980171
4 17 0.6170611978
4 18 0.7221094966
4 19 0.6974428892
4 20 0.5839356184
4 21 0.3655194044
4 22 0.7110232115
4 23 0.8093328476
4 24 0.5997425914
4 25 0.7035908103
4 26 0.4637559056
4 27 0.4981713891
4 28 0.7022762895
4 29 0.8006431460
4 30 0.5550072789
4 31 0.6483727694
5 0 0.7710399628
5 1 0.9330129623
5 2 0.7999338508
5 3 0.7965178490
5 4 0.8688501716
5 5 0.9151200056
5 6 0.6875923872
5 7 0.8295138478
5 8 0.8405725360
5 9 0.8253291845
5 10 0.8029257655
5 11 0.8414170742
5 12 0.9268662930
5 13 0.6178887486
5 14 0.8374117017
5 15 0.6611040235
5 16 0.4824011624
5 17 0.6471632123
5 18 0.8693456054
5 19 0.8436851501
5 20 0.7792163491
5 21 0.5702496767
5 22 0.8188660145
5 23 0.8896594048
5 24 0.8108007908
5 25 0.7475906610
5 26 0.6941363215
5 27 0.7456321716
5 28 0.7839383483
5 29 0.8769583106
5 30 0.6688862443
5 31 0.7841831446
6 0 0.5689802170
6 1 0.7528374195
6 2 0.5070931911
6 3 0.6345807910
6 4 0.6865060329
6 5 0.8065817356
6 6 0.4690507948
6 7 0.6207800508
6 8 0.6769468784
6 9 0.5793738961
6 10 0.5829629302
6 11 0.7027711868
6 12 0.8413096666
6 13 0.4717024863
6 14 0.6672344208
6 15 0.3933300674
6 16 0.4556322396
6 17 0.5803685784
6 18 0.7184627652
6 19 0.5825899243
6 20 0.5780865550
6 21 0.2740101218
6 22 0.6420276165
6 23 0.7770227790
6 24 0.6837050915
6 25 0.5765028596
6 26 0.4534409046
6 27 0.4481244981
6 28 0.5664351583
6 29 0.7416950464
6 30 0.5380768180
6 31 0.5855030417
7 0 0.5642873645
7 1 0.8511872888
7 2 0.5922517776
7 3 0.6487795115
7 4 0.7622911334
7 5 0.8432363272
7 6 0.4630794525
7 7 0.6429679990
7 8 0.6826664209
7 9 0.6254405379
7 10 0.5901954770
7 11 0.6681124568
7 12 0.8743530512
7 13 0.4092566669
7 14 0.6879705191
7 15 0.5178699493
7 16 0.2369742244
7 17 0.5981552005
7 18 0.7028104663
7 19 0.7029263377
7 20 0.5643592477
7 21 0.3595789969
7 22 0.7086442113
7 23 0.7992033362
7 24 0.5566034913
7 25 0.6852235794
7 26 0.4340978563
7 27 0.4888078570
7 28 0.6895210743
7 29 0.7736728787
7 30 0.5482438207
7 31 0.6326438189
8 0 0.7568781972
8 1 0.9298173785
8 2 0.8124990463
8 3 0.7912788987
8 4 0.8667218685
8 5 0.9135236144
8 6 0.6795344949
8 7 0.8259595633
8 8 0.8393400311
8 9 0.8215795159
8 10 0.7989590168
8 11 0.8363049030
8 12 0.9263615012
8 13 0.5842075944
8 14 0.8304846883
8 15 0.6413146853
8 16 0.4250021875
8 17 0.6332256198
8 18 0.8611298800
8 19 0.8503875136
8 20 0.7676441669
8 21 0.5445698500
8 22 0.8226009011
8 23 0.8807684779
8 24 0.8004701138
8 25 0.7373439074
8 26 0.6870782375
8 27 0.7521104813
8 28 0.7783063650
8 29 0.8658562303
8 30 0.6477389932
8 31 0.7687891722
9 0 0.5631232262
9 1 0.7477732897
9 2 0.5288380980
9 3 0.6331727505
9 4 0.6928844452
9 5 0.8060826659
9 6 0.4869401455
9 7 0.6323645711
9 8 0.6929534674
9 9 0.5638739467
9 10 0.6022289991
9 11 0.7011355758
9 12 0.8479447365
9 13 0.4432412982
9 14 0.6881697774
9 15 0.4023031592
9 16 0.4155344367
9 17 0.5626586080
9 18 0.7261817455
9 19 0.5819712877
9 20 0.5980030298
9 21 0.2889804542
9 22 0.6626561284
9 23 0.7720327377
9 24 0.6739896536
9 25 0.5667737126
9 26 0.4629778862
9 27 0.4605595767
9 28 0.5970724225
9 29 0.7408825755
9 30 0.5402317643
9 31 0.5447748899
10 0 0.5566016436
10 1 0.8436803818
10 2 0.5871678591
10 3 0.6465252638
10 4 0.7609719038
10 5 0.8377000093
10 6 0.4609320164
10 7 0.6413337588
10 8 0.6829387546
10 9 0.6152088642
10 10 0.6140254736
10 11 0.6602284312
10 12 0.8713466525
10 13 0.4112343192
10 14 0.7002810240
10 15 0.5334697962
10 16 0.2354328185
10 17 0.5923073292
10 18 0.6983897686
10 19 0.6907341480
10 20 0.5765516758
10 21 0.3633036017
10 22 0.7113698721
10 23 0.7916025519
10 24 0.5547298789
10 25 0.6804316640
10 26 0.4484034181
10 27 0.4843269587
10 28 0.6959791780
10 29 0.7737902403
10 30 0.5522933006
10 31 0.6145323515
11 0 0.7516479492
11 1 0.9259135723
11 2 0.8084140420
11 3 0.7894548178
11 4 0.8623758554
11 5 0.9105923772
11 6 0.6740025878
11 7 0.8212801814
11 8 0.8376240134
11 9 0.8210226297
11 10 0.8106018305
11 11 0.8345788121
11 12 0.9236968756
11 13 0.5898727775
11 14 0.8325056434
11 15 0.6518329978
11 16 0.4075517952
11 17 0.6291810274
11 18 0.8577109575
11 19 0.8421138525
11 20 0.7685355544
11 21 0.5455949306
11 22 0.8198184371
11 23 0.8769788146
11 24 0.7953187227
11 25 0.7382953763
11 26 0.6927617192
11 27 0.7453286052
11 28 0.7782877684
11 29 0.8655651212
11 30 0.6553007364
11 31 0.7738957405
12 0 0.5582266450
12 1 0.7433653474
12 2 0.5210691690
12 3 0.6308463812
12 4 0.6880578399
12 5 0.8060394526
12 6 0.4624908566
12 7 0.6169880629
12 8 0.6832256913
12 9 0.5609259009
12 10 0.5945730805
12 11 0.6909610629
12 12 0.8396025300
12 13 0.4476452768
12 14 0.6767382622
12 15 0.3882578015
12 16 0.4072023630
12 17 0.5361108184
12 18 0.7147457004
12 19 0.5766134858
12 20 0.5777841806
12 21 0.2732895315
12 22 0.6492638588
12 23 0.7667380571
12 24 0.6615890861
12 25 0.5748185515
12 26 0.4647185504
12 27 0.4400897920
12 28 0.5780203342
12 29 0.7384337187
12 30 0.5348117948
12 31 0.5688095689
13 0 0.5716813803
13 1 0.8424845934
13 2 0.5881636143
13 3 0.6532861590
13 4 0.7670923471
13 5 0.8466769457
13 6 0.4618186057
13 7 0.6445791125
13 8 0.6876977682
13 9 0.6163145304
13 10 0.6074651480
13 11 0.6637241840
13 12 0.8727791309
13 13 0.4109590948
13 14 0.6994916797
13 15 0.5257110596
13 16 0.2355189025
13 17 0.5520614386
13 18 0.7007660866
13 19 0.7010615468
13 20 0.5572027564
13 21 0.3449597359
13 22 0.7167366147
13 23 0.7951676846
13 24 0.5457682014
13 25 0.6919990778
13 26 0.4478930235
13 27 0.4874204993
13 28 0.6954381466
13 29 0.7773256898
13 30 0.5468738675
13 31 0.6222373843
14 0 0.7538104653
14 1 0.9251924753
14 2 0.8110207319
14 3 0.7834611535
14 4 0.8693891764
14 5 0.9129484296
14 6 0.6782698631
14 7 0.8246577978
14 8 0.8385595679
14 9 0.8224725723
14 10 0.8068414330
14 11 0.8376215696
14 12 0.9239383936
14 13 0.5745528936
14 14 0.8310270309
14 15 0.6307296753
14 16 0.3820097446
14 17 0.5858823657
14 18 0.8566573262
14 19 0.8496078849
14 20 0.7602290511
14 21 0.5474486351
14 22 0.8238216043
14 23 0.8793373108
14 24 0.7929664850
14 25 0.7382152081
14 26 0.6900217533
14 27 0.7471527457
14 28 0.7777410150
14 29 0.8668688536
14 30 0.6204752326
14 31 0.7644964457
15 0 0.5872925520
15 1 0.7468859553
15 2 0.5276043415
15 3 0.6438834667
15 4 0.7048053145
15 5 0.8197755814
15 6 0.4844958484
15 7 0.6324865818
15 8 0.7007306814
15 9 0.5675922036
15 10 0.6176121235
15 11 0.7000384927
15 12 0.8452250957
15 13 0.4421457946
15 14 0.7014072537
15 15 0.3995917141
15 16 0.4078250527
15 17 0.5021720529
15 18 0.7321837544
15 19 0.5903905034
15 20 0.5979218483
15 21 0.3065030575
15 22 0.6726958156
15 23 0.7736920714
15 24 0.6770402193
15 25 0.5947051644
15 26 0.4874987304
15 27 0.4613911211
15 28 0.6016359925
15 29 0.7582592964
15 30 0.5382227302
15 31 0.5477746129
16 0 0.5999020338
16 1 0.8419051766
16 2 0.5784079432
16 3 0.6638336182
16 4 0.7726691365
16 5 0.8526690602
16 6 0.4726533592
16 7 0.6504691839
16 8 0.6926361322
16 9 0.6274018288
16 10 0.6274089813
16 11 0.6717129350
16 12 0.8724055886
16 13 0.4071684182
16 14 0.7167692184
16 15 0.5411610603
16 16 0.2419787049
16 17 0.5504280925
16 18 0.7097656727
16 19 0.7019776106
16 20 0.5668405890
16 21 0.3636392951
16 22 0.7224879265
16 23 0.8006477952
16 24 0.5594288111
16 25 0.6997286081
16 26 0.4621219635
16 27 0.4973662198
16 28 0.7032061815
16 29 0.7893997431
16 30 0.5480006337
16 31 0.6208112240
17 0 0.7634019256
17 1 0.9243173599
17 2 0.8053114414
17 3 0.7847823501
17 4 0.8689014912
17 5 0.9132981300
17 6 0.6890360117
17 7 0.8246701956
17 8 0.8381168842
17 9 0.8274793029
17 10 0.8126951456
17 11 0.8410254717
17 12 0.9226576090
17 13 0.5788767934
17 14 0.8372692466
17 15 0.6369745135
17 16 0.3972611725
17 17 0.5711752772
17 18 0.8595281243
17 19 0.8473556638
17 20 0.7655125260
17 21 0.5604634285
17 22 0.8226044774
17 23 0.8820369244
17 24 0.7948735356
17 25 0.7433690429
17 26 0.6946485639
17 27 0.7445858121
17 28 0.7802381516
17 29 0.8698769808
17 30 0.6249930859
17 31 0.7716891766
18 0 0.5836406946
18 1 0.7377753854
18 2 0.5152720213
18 3 0.6351523399
18 4 0.6934487820
18 5 0.8209205866
18 6 0.4728590846
18 7 0.6140154004
18 8 0.6868306398
18 9 0.5685068369
18 10 0.6005989313
18 11 0.7039650083
18 12 0.8404614329
18 13 0.4461989403
18 14 0.6921597719
18 15 0.3898513913
18 16 0.4009599090
18 17 0.5052524209
18 18 0.7233129740
18 19 0.5898667574
18 20 0.5819916129
18 21 0.2991425693
18 22 0.6581552029
18 23 0.7747578621
18 24 0.6758670211
18 25 0.6003900170
18 26 0.4788495600
18 27 0.4529460967
18 28 0.5847105980
18 29 0.7582094669
18 30 0.5304418802
18 31 0.5707107186
19 0 0.5950431824
19 1 0.8487935662
19 2 0.5780847669
19 3 0.6553468704
19 4 0.7686388493
19 5 0.8583032489
19 6 0.4722471535
19 7 0.6380656958
19 8 0.6834456325
19 9 0.6245685220
19 10 0.6036352515
19 11 0.6730548739
19 12 0.8728643656
19 13 0.4037349224
19 14 0.7049478292
19 15 0.5262161493
19 16 0.2375437021
19 17 0.5510247946
19 18 0.7044393420
19 19 0.7034675479
19 20 0.5480532050
19 21 0.3515027165
19 22 0.7187964916
19 23 0.7994421124
19 24 0.5711268783
19 25 0.7013261318
19 26 0.4539435506
19 27 0.4878608286
19 28 0.6952662468
19 29 0.7938411832
19 30 0.5339648724
19 31 0.6314790249
20 0 0.7592232227
20 1 0.9264673591
20 2 0.8038288355
20 3 0.7810016870
20 4 0.8684228659
20 5 0.9146462679
20 6 0.6880322099
20 7 0.8177548051
20 8 0.8341621161
20 9 0.8223066330
20 10 0.8034620881
20 11 0.8388255835
20 12 0.9225189686
20 13 0.5938102603
20 14 0.8338023424
20 15 0.6265875697
20 16 0.3823608160
20 17 0.5808457136
20 18 0.8565003872
20 19 0.8446889520
20 20 0.7615816593
20 21 0.5570522547
20 22 0.8228562474
20 23 0.8789826035
20 24 0.7996112108
20 25 0.7358598709
20 26 0.6898788214
20 27 0.7393506765
20 28 0.7736995816
20 29 0.8708260655
20 30 0.6133079529
20 31 0.7714741826
21 0 0.5897142291
21 1 0.7528364658
21 2 0.5125555396
21 3 0.6358076334
21 4 0.6980067492
21 5 0.8304787874
21 6 0.4914416075
21 7 0.6220499873
21 8 0.6926427484
21 9 0.5612513423
21 10 0.6075183749
21 11 0.7074338794
21 12 0.8440028429
21 13 0.4636261165
21 14 0.7019631267
21 15 0.3931887448
21 16 0.3963384330
21 17 0.5145496130
21 18 0.7259007096
21 19 0.5887137651
21 20 0.5912528038
21 21 0.3102562129
21 22 0.6717619896
21 23 0.7740770578
21 24 0.6945132613
21 25 0.6041418910
21 26 0.4885517657
21 27 0.4567994177
21 28 0.5978870988
21 29 0.7673658729
21 30 0.5322523117
21 31 0.5647358298
22 0 0.5950922966
22 1 0.8555355668
22 2 0.5703874826
22 3 0.6536802053
22 4 0.7691926956
22 5 0.8610281348
22 6 0.4745312631
22 7 0.6400794983
22 8 0.6820868850
22 9 0.6191340089
22 10 0.6071354151
22 11 0.6725555658
22 12 0.8713941574
22 13 0.4069528878
22 14 0.7113193274
22 15 0.5287130475
22 16 0.2400621623
22 17 0.5633559227
22 18 0.7005136013
22 19 0.6971199512
22 20 0.5484182239
22 21 0.3491408825
22 22 0.7205763459
22 23 0.7995514870
22 24 0.5849415660
22 25 0.7044334412
22 26 0.4587098062
22 27 0.4899556637
22 28 0.6979777217
22 29 0.8000385761
22 30 0.5379260778
22 31 0.6354463696
23 0 0.7573559284
23 1 0.9277783036
23 2 0.7993739247
23 3 0.7808982134
23 4 0.8663331866
23 5 0.9147967696
23 6 0.6881726980
23 7 0.8167409301
23 8 0.8323962092
23 9 0.8229919672
23 10 0.8028625846
23 11 0.8395908475
23 12 0.9209734201
23 13 0.5999226570
23 14 0.8360170722
23 15 0.6300163865
23 16 0.3859967291
23 17 0.5866061449
23 18 0.8548530340
23 19 0.8401411176
23 20 0.7632860541
23 21 0.5587075353
23 22 0.8214565516
23 23 0.8796234131
23 24 0.8023822308
23 25 0.7397430539
23 26 0.6912740469
23 27 0.7368414402
23 28 0.7741969228
23 29 0.8723219037
23 30 0.6246171594
23 31 0.7776799798
24 0 0.5829867125
24 1 0.7554623485
24 2 0.5120909214
24 3 0.6290174127
24 4 0.6918302178
24 5 0.8231952190
24 6 0.4790069759
24 7 0.6139982939
24 8 0.6802110076
24 9 0.5586370826
24 10 0.5947790742
24 11 0.7052111626
24 12 0.8385069370
24 13 0.4651982784
24 14 0.6893520355
24 15 0.3926438093
24 16 0.4010116756
24 17 0.5361440182
24 18 0.7162547112
24 19 0.5806506872
24 20 0.5803337097
24 21 0.3020326197
24 22 0.6613892317
24 23 0.7723260522
24 24 0.6898207664
24 25 0.6046341062
24 26 0.4811674356
24 27 0.4476827979
24 28 0.5866988897
24 29 0.7629528046
24 30 0.5336240530
24 31 0.5754487514
25 0 0.5890170336
25 1 0.8617590070
25 2 0.5788527727
25 3 0.6521454453
25 4 0.7663931847
25 5 0.8550109267
25 6 0.4683912992
25 7 0.6397552490
25 8 0.6728098392
25 9 0.6183074117
25 10 0.5930171609
25 11 0.6702185869
25 12 0.8689908385
25 13 0.4014301896
25 14 0.7010585070
25 15 0.5270552635
25 16 0.2430909872
25 17 0.5804246068
25 18 0.6949360371
25 19 0.6937049031
25 20 0.5449557900
25 21 0.3383679092
25 22 0.7133079171
25 23 0.7979679108
25 24 0.5793849826
25 25 0.7043702006
25 26 0.4602710307
25 27 0.4866313338
25 28 0.6940853000
25 29 0.7963439226
25 30 0.5388749838
25 31 0.6385354400
26 0 0.7586365342
26 1 0.9300310612
26 2 0.8040851951
26 3 0.7847165465
26 4 0.8650263548
26 5 0.9143041968
26 6 0.6895489097
26 7 0.8154362440
26 8 0.8280355334
26 9 0.8201862574
26 10 0.7966210842
26 11 0.8378359079
26 12 0.9204572439
26 13 0.5941180587
26 14 0.8347163796
26 15 0.6365350485
26 16 0.4009931684
26 17 0.6058406234
26 18 0.8535153270
26 19 0.8396975398
26 20 0.7644773722
26 21 0.5612232685
26 22 0.8194978237
26 23 0.8783876896
26 24 0.7992689610
26 25 0.7391088009
26 26 0.6933256984
26 27 0.7374271750
26 28 0.7724572420
26 29 0.8713368177
26 30 0.6366312504
26 31 0.7807020545
27 0 0.5822674036
27 1 0.7618081570
27 2 0.5202236176
27 3 0.6330682635
27 4 0.6939793229
27 5 0.8211535215
27 6 0.4940840900
27 7 0.6206721663
27 8 0.6801378727
27 9 0.5584253669
27 10 0.6021708250
27 11 0.7082641721
27 12 0.8386694193
27 13 0.4625295401
27 14 0.6945905089
27 15 0.4053984880
27 16 0.4151277840
27 17 0.5566854477
27 18 0.7185024619
27 19 0.5807715058
27 20 0.5869312286
27 21 0.3118351400
27 22 0.6652009487
27 23 0.7716580629
27 24 0.6907460690
27 25 0.6019601822
27 26 0.4889770448
27 27 0.4578056037
27 28 0.5932123065
27 29 0.7619901299
27 30 0.5371600389
27 31 0.5796684623
28 0 0.5894795060
28 1 0.8654041290
28 2 0.5793791413
28 3 0.6551681161
28 4 0.7655393481
28 5 0.8508995175
28 6 0.4717272520
28 7 0.6429876685
28 8 0.6690442562
28 9 0.6199527383
28 10 0.6008104682
28 11 0.6727982163
28 12 0.8668618202
28 13 0.4046086073
28 14 0.7035902143
28 15 0.5341616273
28 16 0.2468780726
28 17 0.5929490924
28 18 0.6953326464
28 19 0.6920657754
28 20 0.5516406894
28 21 0.3414215446
28 22 0.7119544148
28 23 0.7972114086
28 24 0.5827348828
28 25 0.7042135596
28 26 0.4647845626
28 27 0.4909579456
28 28 0.6953731775
28 29 0.7950729728
28 30 0.5407314897
28 31 0.6431158185
29 0 0.7595298290
29 1 0.9307653308
29 2 0.8037273288
29 3 0.7861117125
29 4 0.8634533286
29 5 0.9133788943
29 6 0.6922309995
29 7 0.8153364062
29 8 0.8262428641
29 9 0.8210888505
29 10 0.7994326949
29 11 0.8394095898
29 12 0.9193204045
29 13 0.5977027416
29 14 0.8354805708
29 15 0.6396891475
29 16 0.4135833085
29 17 0.6180096269
29 18 0.8541194201
29 19 0.8382918239
29 20 0.7663215995
29 21 0.5636160970
29 22 0.8178117275
29 23 0.8786044717
29 24 0.7981463671
29 25 0.7412967086
29 26 0.6950012445
29 27 0.7377169728
29 28 0.7727454901
29 29 0.8705104589
29 30 0.6415774822
29 31 0.7822522521
30 0 0.5778992176
30 1 0.7589982152
30 2 0.5059945583
30 3 0.6262125373
30 4 0.6848399043
30 5 0.8133813143
30 6 0.4812523425
30 7 0.6150935292
30 8 0.6732036471
30 9 0.5464733243
30 10 0.5859546661
30 11 0.7007455826
30 12 0.8346026540
30 13 0.4605290890
30 14 0.6826421618
30 15 0.3998059928
30 16 0.4234228134
30 17 0.5682043433
30 18 0.7133169770
30 19 0.5706285238
30 20 0.5803862810
30 21 0.3052998185
30 22 0.6543478370
30 23 0.7701706290
30 24 0.6779088974
30 25 0.6013635397
30 26 0.4802051783
30 27 0.4529689848
30 28 0.5863691568
30 29 0.7569378614
30 30 0.5333929658
30 31 0.5780570507
31 0 0.5814468861
31 1 0.8571650386
31 2 0.5671613812
31 3 0.6454585195
31 4 0.7588812709
31 5 0.8430874944
31 6 0.4631030262
31 7 0.6362946033
31 8 0.6684768796
31 9 0.6064149141
31 10 0.5855984092
31 11 0.6619383097
31 12 0.8637589812
31 13 0.4006570280
31 14 0.6916324496
31 15 0.5282304883
31 16 0.2481150627
31 17 0.5992659330
31 18 0.6917499304
31 19 0.6798228025
31 20 0.5540299416
31 21 0.3381657600
31 22 0.7037882805
31 23 0.7938655019
31 24 0.5694673061
31 25 0.7028035522
31 26 0.4555160701
31 27 0.4857276976
31 28 0.6915790439
31 29 0.7892948985
31 30 0.5335506201
31 31 0.6345632672
32 0 0.7554254532
32 1 0.9281397462
32 2 0.7985938191
32 3 0.7844579220
32 4 0.8603976369
32 5 0.9102783203
32 6 0.6895348430
32 7 0.8109461665
32 8 0.8260990381
32 9 0.8142035604
32 10 0.7969144583
32 11 0.8345388770
32 12 0.9183805585
32 13 0.6032702923
32 14 0.8294488192
32 15 0.6463770270
32 16 0.4229737222
32 17 0.6200347543
32 18 0.8517187238
32 19 0.8346630931
32 20 0.7679163218
32 21 0.5692675710
32 22 0.8145133257
32 23 0.8762215972
32 24 0.7946057916
32 25 0.7382336259
32 26 0.6914584637
32 27 0.7375032306
32 28 0.7705175877
32 29 0.8687540293
32 30 0.6453058124
32 31 0.7737571001
33 0 0.5780430436
33 1 0.7509602308
33 2 0.4965163171
33 3 0.6224616766
33 4 0.6838322282
33 5 0.8091940284
33 6 0.4903431237
33 7 0.6177451015
33 8 0.6761724353
33 9 0.5359867811
33 10 0.5869660378
33 11 0.6927496195
33 12 0.8342325091
33 13 0.4655195177
33 14 0.6867433786
33 15 0.4121542573
33 16 0.4268512726
33 17 0.5630398393
33 18 0.7169962525
33 19 0.5708200932
33 20 0.5847241282
33 21 0.3132544458
33 22 0.6565328836
33 23 0.7700441480
33 24 0.6752509475
33 25 0.5985103846
33 26 0.4803863764
33 27 0.4564638734
33 28 0.5895932317
33 29 0.7550507784
33 30 0.5323339105
33 31 0.5612471700
34 0 0.5812258720
34 1 0.8502166271
34 2 0.5577930808
34 3 0.6411918998
34 4 0.7568057775
34 5 0.8391193151
34 6 0.4645358920
34 7 0.6355432868
34 8 0.6682212353
34 9 0.5987823009
34 10 0.5881043673
34 11 0.6522620916
34 12 0.8619942665
34 13 0.4046110213
34 14 0.6947487593
34 15 0.5337683558
34 16 0.2491181642
34 17 0.5979980230
34 18 0.6941847801
34 19 0.6761019826
34 20 0.5584117770
34 21 0.3458240628
34 22 0.7022136450
34 23 0.7934327722
34 24 0.5695554018
34 25 0.7017669678
34 26 0.4557743073
34 27 0.4854412079
34 28 0.6916962266
34 29 0.7881583571
34 30 0.5317000151
34 31 0.6271371841
35 0 0.7552641630
35 1 0.9257962704
35 2 0.7942313552
35 3 0.7831766605
35 4 0.8587241173
35 5 0.9088890553
35 6 0.6903499365
35 7 0.8098238111
35 8 0.8253348470
35 9 0.8124866486
35 10 0.7993313670
35 11 0.8311671019
35 12 0.9175119400
35 13 0.6069958210
35 14 0.8301659226
35 15 0.6486795545
35 16 0.4332427382
35 17 0.6189493537
35 18 0.8523923755
35 19 0.8327982426
35 20 0.7688986659
35 21 0.5735308528
35 22 0.8130721450
35 23 0.8761426806
35 24 0.7932378650
35 25 0.7392085195
35 26 0.6912187338
35 27 0.7365832925
35 28 0.7703225017
35 29 0.8682507873
35 30 0.6458703876
35 31 0.7758218646
36 0 0.5771917105
36 1 0.7455876470
36 2 0.4927878976
36 3 0.6225593090
36 4 0.6799255610
36 5 0.8064867854
36 6 0.4859530330
36 7 0.6143587828
36 8 0.6716790795
36 9 0.5422084332
36 10 0.5852847695
36 11 0.6913086772
36 12 0.8318344951
36 13 0.4675267935
36 14 0.6790955663
36 15 0.4109148383
36 16 0.4333844185
36 17 0.5587195158
36 18 0.7156903148
36 19 0.5717480183
36 20 0.5789569616
36 21 0.3141049147
36 22 0.6512979269
36 23 0.7687982917
36 24 0.6724365354
36 25 0.5987539887
36 26 0.4796085954
36 27 0.4549928606
36 28 0.5835584402
36 29 0.7535507679
36 30 0.5321359634
36 31 0.5739678741
37 0 0.5814018250
37 1 0.8448753953
37 2 0.5609915853
37 3 0.6422929764
37 4 0.7562056184
37 5 0.8392927647
37 6 0.4652759135
37 7 0.6342434287
37 8 0.6687933803
37 9 0.6057289243
37 10 0.5861390829
37 11 0.6525248289
37 12 0.8605996370
37 13 0.4055733383
37 14 0.6888228655
37 15 0.5314143300
37 16 0.2503703237
37 17 0.5967057347
37 18 0.6954748034
37 19 0.6754811406
37 20 0.5568071008
37 21 0.3505098522
37 22 0.7017367482
37 23 0.7925049663
37 24 0.5698057413
37 25 0.7018905878
37 26 0.4570437372
37 27 0.4835292995
37 28 0.6886942387
37 29 0.7872307301
37 30 0.5323985219
37 31 0.6361004114
38 0 0.7552708387
38 1 0.9240995049
38 2 0.7936069369
38 3 0.7831357121
38 4 0.8591873050
38 5 0.9087852836
38 6 0.6928526163
38 7 0.8098613024
38 8 0.8255640864
38 9 0.8138713241
38 10 0.7971234322
38 11 0.8303029537
38 12 0.9165975451
38 13 0.6100435853
38 14 0.8271666169
38 15 0.6506195068
38 16 0.4413833618
38 17 0.6104767919
38 18 0.8523414135
38 19 0.8321318626
38 20 0.7668853998
38 21 0.5774865746
38 22 0.8136351705
38 23 0.8749810457
38 24 0.7942989469
38 25 0.7373527288
38 26 0.6910598874
38 27 0.7366933227
38 28 0.7682389617
38 29 0.8679797053
38 30 0.6485602260
38 31 0.7742378116
39 0 0.5817071795
39 1 0.7430426478
39 2 0.4968302846
39 3 0.6251618862
39 4 0.6831412315
39 5 0.8086284995
39 6 0.4970670044
39 7 0.6198014617
39 8 0.6742413044
39 9 0.5522800088
39 10 0.5925335884
39 11 0.6943579316
39 12 0.8330863118
39 13 0.4726004004
39 14 0.6837528348
39 15 0.4212488830
39 16 0.4390249550
39 17 0.5515931845
39 18 0.7198961973
39 19 0.5738756061
39 20 0.5822189450
39 21 0.3256348968
39 22 0.6564053893
39 23 0.7685424089
39 24 0.6799905896
39 25 0.5983586311
39 26 0.4875191748
39 27 0.4596391618
39 28 0.5891646743
39 29 0.7554190159
39 30 0.5359501839
39 31 0.5706599951
40 0 0.5844985247
40 1 0.8416546583
40 2 0.5623106360
40 3 0.6433213949
40 4 0.7571750879
40 5 0.8400422931
40 6 0.4689272344
40 7 0.6365453601
40 8 0.6694029570
40 9 0.6104892492
40 10 0.5941899419
40 11 0.6534301043
40 12 0.8604592681
40 13 0.4097363651
40 14 0.6918553710
40 15 0.5370912552
40 16 0.2537332177
40 17 0.5963920951
40 18 0.6976684332
40 19 0.6743870378
40 20 0.5586625934
40 21 0.3582198918
40 22 0.7028630972
40 23 0.7924891114
40 24 0.5762333274
40 25 0.7014509439
40 26 0.4616838992
40 27 0.4848791957
40 28 0.6901816726
40 29 0.7878732681
40 30 0.5351733565
40 31 0.6356032491
41 0 0.7561804652
41 1 0.9230904579
41 2 0.7931092978
41 3 0.7834107280
41 4 0.8589050770
41 5 0.9087836146
41 6 0.6943750978
41 7 0.8103636503
41 8 0.8252691627
41 9 0.8153783083
41 10 0.8001587987
41 11 0.8299626708
41 12 0.9162753224
41 13 0.6149296165
41 14 0.8280379176
41 15 0.6525734663
41 16 0.4494896531
41 17 0.6057968140
41 18 0.8529470563
41 19 0.8309578300
41 20 0.7668987513
41 21 0.5806238055
41 22 0.8131707311
41 23 0.8750353456
41 24 0.7958277464
41 25 0.7378990054
41 26 0.6924318075
41 27 0.7361278534
41 28 0.7685030103
41 29 0.8679076433
41 30 0.6500636935
41 31 0.7760604024
42 0 0.5820323229
42 1 0.7405343652
42 2 0.4983408153
42 3 0.6263523698
42 4 0.6811536551
42 5 0.8088022470
42 6 0.4945798814
42 7 0.6170056462
42 8 0.6714786291
42 9 0.5570091605
42 10 0.5924934149
42 11 0.6952247024
42 12 0.8325371146
42 13 0.4770216346
42 14 0.6790459156
42 15 0.4172863662
42 16 0.4432081580
42 17 0.5540945530
42 18 0.7178500295
42 19 0.5759012699
42 20 0.5782604814
42 21 0.3251392543
42 22 0.6513746381
42 23 0.7677659392
42 24 0.6823368669
42 25 0.5980467796
42 26 0.4863863289
42 27 0.4569402337
42 28 0.5831482410
42 29 0.7553304434
42 30 0.5358567238
42 31 0.5786895156
43 0 0.5856414437
43 1 0.8427484632
43 2 0.5687677264
43 3 0.6454722881
43 4 0.7579026222
43 5 0.8416271210
43 6 0.4713335931
43 7 0.6368544698
43 8 0.6693188548
43 9 0.6136311293
43 10 0.5956493020
43 11 0.6597231030
43 12 0.8612132668
43 13 0.4115822315
43 14 0.6888660192
43 15 0.5340824723
43 16 0.2555418313
43 17 0.6025804281
43 18 0.6979310513
43 19 0.6767425537
43 20 0.5593301058
43 21 0.3626732528
43 22 0.7018504739
43 23 0.7919423580
43 24 0.5818050504
43 25 0.7019557357
43 26 0.4641713798
43 27 0.4838929772
43 28 0.6874221563
43 29 0.7896676064
43 30 0.5353861451
43 31 0.6455603242
44 0 0.7567648888
44 1 0.9238806367
44 2 0.7947525382
44 3 0.7843515873
44 4 0.8594362140
44 5 0.9096805453
44 6 0.6963822246
44 7 0.8109021187
44 8 0.8254889846
44 9 0.8158946633
44 10 0.8004654050
44 11 0.8313602805
44 12 0.9166608453
44 13 0.6180043221
44 14 0.8270558715
44 15 0.6535454988
44 16 0.4545467794
44 17 0.6137637496
44 18 0.8527273536
44 19 0.8318245411
44 20 0.7678467631
44 21 0.5835987329
44 22 0.8134237528
44 23 0.8743405342
44 24 0.7995052338
44 25 0.7371774316
44 26 0.6942518353
44 27 0.7357012630
44 28 0.7665956020
44 29 0.8692173958
44 30 0.6512193084
44 31 0.7792973518
45 0 0.5858751535
45 1 0.7442731857
45 2 0.5041055679
45 3 0.6295230389
45 4 0.6834282875
45 5 0.8105653524
45 6 0.5042177439
45 7 0.6213175058
45 8 0.6742767692
45 9 0.5632954240
45 10 0.6002535224
45 11 0.6998409033
45 12 0.8349013925
45 13 0.4840358496
45 14 0.6826355457
45 15 0.4225260615
45 16 0.4490256906
45 17 0.5658100843
45 18 0.7200203538
45 19 0.5788767338
45 20 0.5829694271
45 21 0.3339613080
45 22 0.6547048688
45 23 0.7679120302
45 24 0.6921006441
45 25 0.5993454456
45 26 0.4920347035
45 27 0.4616163671
45 28 0.5860152245
45 29 0.7578892708
45 30 0.5395670533
45 31 0.5876106620
46 0 0.5886909366
46 1 0.8441756964
46 2 0.5723238587
46 3 0.6477841735
46 4 0.7588218451
46 5 0.8416706920
46 6 0.4746968746
46 7 0.6393322945
46 8 0.6700902581
46 9 0.6164266467
46 10 0.6032775640
46 11 0.6641821861
46 12 0.8614777327
46 13 0.4156631827
46 14 0.6911567450
46 15 0.5379922390
46 16 0.2588176429
46 17 0.6090081930
46 18 0.6989070773
46 19 0.6780678630
46 20 0.5625225306
46 21 0.3713219166
46 22 0.7027112842
46 23 0.7917808890
46 24 0.5908107162
46 25 0.7026849985
46 26 0.4677930772
46 27 0.4853768647
46 28 0.6880819201
46 29 0.7909787893
46 30 0.5386533141
46 31 0.6524106860
47 0 0.7577912807
47 1 0.9242536426
47 2 0.7954086065
47 3 0.7851142287
47 4 0.8592960835
47 5 0.9095993042
47 6 0.6975245476
47 7 0.8113291860
47 8 0.8255093694
47 9 0.8169392347
47 10 0.8028424978
47 11 0.8328326344
47 12 0.9165739417
47 13 0.6201373339
47 14 0.8278222680
47 15 0.6549854279
47 16 0.4605570734
47 17 0.6180777550
47 18 0.8530229330
47 19 0.8319232464
47 20 0.7688981295
47 21 0.5868188739
47 22 0.8131362200
47 23 0.8743410110
47 24 0.8022149205
47 25 0.7379981279
47 26 0.6954159737
47 27 0.7355018258
47 28 0.7667883635
47 29 0.8696081042
47 30 0.6540753841
47 31 0.7814015150


==> data/loss_smoothed.csv <==
Step,HRM - loss,HRM - loss__MIN,HRM - loss__MAX,gpt2-test - loss,gpt2-test - loss__MIN,gpt2-test - loss__MAX,161M parameters - loss,161M parameters - loss__MIN,161M parameters - loss__MAX,479M parameters - loss,479M parameters - loss__MIN,479M parameters - loss__MAX,4-Bl_3-Pg_6-Ls_1-Ps - loss,4-Bl_3-Pg_6-Ls_1-Ps - loss__MIN,4-Bl_3-Pg_6-Ls_1-Ps - loss__MAX
0,10.022157480716706,10.022157480716706,10.022157480716706,7.277862450480461,7.277862450480461,7.277862450480461,7.819524001330137,7.819524001330137,7.819524001330137,8.294790119379758,8.294790119379758,8.294790119379758,7.482321206331253,7.482321206331253,7.482321206331253
20,9.893793779611588,9.893793779611588,9.893793779611588,7.179003124435742,7.179003124435742,7.179003124435742,7.644634755079945,7.644634755079945,7.644634755079945,8.093160507082938,8.093160507082938,8.093160507082938,7.250935641179482,7.250935641179482,7.250935641179482
40,9.772129808153425,9.772129808153425,9.772129808153425,7.091630585278783,7.091630585278783,7.091630585278783,7.47348088898829,7.47348088898829,7.47348088898829,7.9339126859392435,7.9339126859392435,7.9339126859392435,7.051655187032052,7.051655187032052,7.051655187032052
60,9.653167724609375,9.653167724609375,9.653167724609375,7.011780302599073,7.011780302599073,7.011780302599073,7.317166471574455,7.317166471574455,7.317166471574455,7.786702618235722,7.786702618235722,7.786702618235722,6.8815952557139095,6.8815952557139095,6.8815952557139095
80,9.533842208650377,9.533842208650377,9.533842208650377,6.94134233461486,6.94134233461486,6.94134233461486,7.1888110342125096,7.1888110342125096,7.1888110342125096,7.655342049110267,7.655342049110267,7.655342049110267,6.727506246334976,6.727506246334976,6.727506246334976
100,9.414258683919906,9.414258683919906,9.414258683919906,6.879164865911007,6.879164865911007,6.879164865911007,7.071660393923521,7.071660393923521,7.071660393923521,7.539733060784638,7.539733060784638,7.539733060784638,6.585812028422952,6.585812028422952,6.585812028422952
120,9.137896981239319,9.137896981239319,9.137896981239319,6.69607854038477,6.69607854038477,6.69607854038477,6.689435891956091,6.689435891956091,6.689435891956091,7.15488163869828,7.15488163869828,7.15488163869828,6.117018825113774,6.117018825113774,6.117018825113774
140,8.89284597337246,8.89284597337246,8.89284597337246,6.576247358322144,6.576247358322144,6.576247358322144,6.4797382317483425,6.4797382317483425,6.4797382317483425,6.893986930698157,6.893986930698157,6.893986930698157,5.86776092723012,5.86776092723012,5.86776092723012
160,8.681680744886398,8.681680744886398,8.681680744886398,6.467761523127556,6.467761523127556,6.467761523127556,6.292406681701541,6.292406681701541,6.292406681701541,6.724302515871823,6.724302515871823,6.724302515871823,5.653677186667919,5.653677186667919,5.653677186667919
180,8.489173424243926,8.489173424243926,8.489173424243926,6.379857744276523,6.379857744276523,6.379857744276523,6.111809432655573,6.111809432655573,6.111809432655573,6.589897960834205,6.589897960834205,6.589897960834205,5.484794650226831,5.484794650226831,5.484794650226831
200,8.308764147162437,8.308764147162437,8.308764147162437,6.2960722124576565,6.2960722124576565,6.2960722124576565,5.939366824403405,5.939366824403405,5.939366824403405,6.455648128762841,6.455648128762841,6.455648128762841,5.33899524204433,5.33899524204433,5.33899524204433
220,8.143543876409531,8.143543876409531,8.143543876409531,6.22274985909462,6.22274985909462,6.22274985909462,5.773745231702923,5.773745231702923,5.773745231702923,6.3315236849337815,6.3315236849337815,6.3315236849337815,5.206992368623614,5.206992368623614,5.206992368623614
240,7.9983828181028365,7.9983828181028365,7.9983828181028365,6.154204016029834,6.154204016029834,6.154204016029834,5.6266277700662615,5.6266277700662615,5.6266277700662615,6.209413157440722,6.209413157440722,6.209413157440722,5.088094035424292,5.088094035424292,5.088094035424292
260,7.873485989570618,7.873485989570618,7.873485989570618,6.092144033312797,6.092144033312797,6.092144033312797,5.48860968887806,5.48860968887806,5.48860968887806,6.099586618319154,6.099586618319154,6.099586618319154,4.982053359113634,4.982053359113634,4.982053359113634
280,7.773292299509048,7.773292299509048,7.773292299509048,6.031130868494511,6.031130868494511,6.031130868494511,5.341455174461007,5.341455174461007,5.341455174461007,5.99724655661732,5.99724655661732,5.99724655661732,4.888614437058568,4.888614437058568,4.888614437058568
300,7.696893667578697,7.696893667578697,7.696893667578697,5.971908150911331,5.971908150911331,5.971908150911331,5.198805402070284,5.198805402070284,5.198805402070284,5.898968755826354,5.898968755826354,5.898968755826354,4.811639447584748,4.811639447584748,4.811639447584748
320,7.641625554561615,7.641625554561615,7.641625554561615,5.917156736850739,5.917156736850739,5.917156736850739,5.057646419964731,5.057646419964731,5.057646419964731,5.806190940253437,5.806190940253437,5.806190940253437,4.738207732811571,4.738207732811571,4.738207732811571
340,7.60783887386322,7.60783887386322,7.60783887386322,5.859606720507145,5.859606720507145,5.859606720507145,4.93164643779397,4.93164643779397,4.93164643779397,5.715805828887969,5.715805828887969,5.715805828887969,4.672261523418128,4.672261523418128,4.672261523418128
360,7.589808494448662,7.589808494448662,7.589808494448662,5.804215616583824,5.804215616583824,5.804215616583824,4.812302328124642,4.812302328124642,4.812302328124642,5.627723928894848,5.627723928894848,5.627723928894848,4.60999412946403,4.60999412946403,4.60999412946403
380,7.580628526210785,7.580628526210785,7.580628526210785,5.75265973687172,5.75265973687172,5.75265973687172,4.6998850924894215,4.6998850924894215,4.6998850924894215,5.544825801495462,5.544825801495462,5.544825801495462,4.55248340934515,4.55248340934515,4.55248340934515
400,7.574312069416046,7.574312069416046,7.574312069416046,5.700575963258744,5.700575963258744,5.700575963258744,4.596826434880495,4.596826434880495,4.596826434880495,5.462983980607241,5.462983980607241,5.462983980607241,4.495823875628412,4.495823875628412,4.495823875628412
420,7.569847862124443,7.569847862124443,7.569847862124443,5.6472378501296046,5.6472378501296046,5.6472378501296046,4.508223475180566,4.508223475180566,4.508223475180566,5.378765425384045,5.378765425384045,5.378765425384045,4.44040492683649,4.44040492683649,4.44040492683649
440,7.564806264638901,7.564806264638901,7.564806264638901,5.595570050776005,5.595570050776005,5.595570050776005,4.42447739791125,4.42447739791125,4.42447739791125,5.296970890425146,5.296970890425146,5.296970890425146,4.39023226108402,4.39023226108402,4.39023226108402
460,7.560842959880829,7.560842959880829,7.560842959880829,5.54325739711523,5.54325739711523,5.54325739711523,4.352428078390658,4.352428078390658,4.352428078390658,5.215669704135507,5.215669704135507,5.215669704135507,4.344450121298433,4.344450121298433,4.344450121298433
480,7.5503369063138965,7.5503369063138965,7.5503369063138965,5.492512315809726,5.492512315809726,5.492512315809726,4.29153655603528,4.29153655603528,4.29153655603528,5.134944830778986,5.134944830778986,5.134944830778986,4.300720025971532,4.300720025971532,4.300720025971532
500,7.535751639008522,7.535751639008522,7.535751639008522,5.44061388194561,5.44061388194561,5.44061388194561,4.2385857410356405,4.2385857410356405,4.2385857410356405,5.05300704786554,5.05300704786554,5.05300704786554,4.255082669332624,4.255082669332624,4.255082669332624
520,7.521946022510528,7.521946022510528,7.521946022510528,5.387109875380993,5.387109875380993,5.387109875380993,4.193400890268386,4.193400890268386,4.193400890268386,4.977218781989068,4.977218781989068,4.977218781989068,4.216298716627062,4.216298716627062,4.216298716627062
540,7.508866711854934,7.508866711854934,7.508866711854934,5.335569942593574,5.335569942593574,5.335569942593574,4.1482603424415,4.1482603424415,4.1482603424415,4.899315265472978,4.899315265472978,4.899315265472978,4.178349339812994,4.178349339812994,4.178349339812994
560,7.493765569329262,7.493765569329262,7.493765569329262,5.2840554362535475,5.2840554362535475,5.2840554362535475,4.11011200375855,4.11011200375855,4.11011200375855,4.82322697173804,4.82322697173804,4.82322697173804,4.147074753567576,4.147074753567576,4.147074753567576
580,7.47361956000328,7.47361956000328,7.47361956000328,5.228374811410904,5.228374811410904,5.228374811410904,4.0768027485907075,4.0768027485907075,4.0768027485907075,4.743293384965509,4.743293384965509,4.743293384965509,4.1187992387264964,4.1187992387264964,4.1187992387264964
600,7.45128089427948,7.45128089427948,7.45128089427948,5.175700092613697,5.175700092613697,5.175700092613697,4.045456381626427,4.045456381626427,4.045456381626427,4.666451234482229,4.666451234482229,4.666451234482229,4.091827979534864,4.091827979534864,4.091827979534864
620,7.429304014444352,7.429304014444352,7.429304014444352,5.12129968136549,5.12129968136549,5.12129968136549,4.015275677517057,4.015275677517057,4.015275677517057,4.594845906551927,4.594845906551927,4.594845906551927,4.067083902731538,4.067083902731538,4.067083902731538
640,7.402770637869835,7.402770637869835,7.402770637869835,5.06786870598793,5.06786870598793,5.06786870598793,3.9893510193377733,3.9893510193377733,3.9893510193377733,4.523776936475188,4.523776936475188,4.523776936475188,4.04553126167506,4.04553126167506,4.04553126167506
660,7.375531562566757,7.375531562566757,7.375531562566757,5.016055170893669,5.016055170893669,5.016055170893669,3.9646846281737087,3.9646846281737087,3.9646846281737087,4.457427975255996,4.457427975255996,4.457427975255996,4.023101383820176,4.023101383820176,4.023101383820176
680,7.351383069157601,7.351383069157601,7.351383069157601,4.9636483791470525,4.9636483791470525,4.9636483791470525,3.9435887210071088,3.9435887210071088,3.9435887210071088,4.39473471224308,4.39473471224308,4.39473471224308,4.004349226504564,4.004349226504564,4.004349226504564
700,7.328592653274536,7.328592653274536,7.328592653274536,4.913670950233937,4.913670950233937,4.913670950233937,3.918925544284284,3.918925544284284,3.918925544284284,4.336433250568807,4.336433250568807,4.336433250568807,3.9870782590284946,3.9870782590284946,3.9870782590284946
720,7.304662897586822,7.304662897586822,7.304662897586822,4.864976282417774,4.864976282417774,4.864976282417774,3.9007824294641615,3.9007824294641615,3.9007824294641615,4.277617446463555,4.277617446463555,4.277617446463555,3.96802920922637,3.96802920922637,3.96802920922637
740,7.275153010487556,7.275153010487556,7.275153010487556,4.813874903023243,4.813874903023243,4.813874903023243,3.8835897063836455,3.8835897063836455,3.8835897063836455,4.230109591223299,4.230109591223299,4.230109591223299,3.9534598634019495,3.9534598634019495,3.9534598634019495
760,7.246650481820106,7.246650481820106,7.246650481820106,4.7642775958776475,4.7642775958776475,4.7642775958776475,3.8653417798504233,3.8653417798504233,3.8653417798504233,4.185519218482077,4.185519218482077,4.185519218482077,3.9377710789069535,3.9377710789069535,3.9377710789069535
780,7.217938960790634,7.217938960790634,7.217938960790634,4.715503624677658,4.715503624677658,4.715503624677658,3.848382922038436,3.848382922038436,3.848382922038436,4.147605112995953,4.147605112995953,4.147605112995953,3.923344412147999,3.923344412147999,3.923344412147999
800,7.190277791619301,7.190277791619301,7.190277791619301,4.669045593440533,4.669045593440533,4.669045593440533,3.833232656493783,3.833232656493783,3.833232656493783,4.113665327560157,4.113665327560157,4.113665327560157,3.911162051334977,3.911162051334977,3.911162051334977
820,7.159381921887398,7.159381921887398,7.159381921887398,4.623755909204483,4.623755909204483,4.623755909204483,3.814211628250778,3.814211628250778,3.814211628250778,4.081649230709299,4.081649230709299,4.081649230709299,3.900098487176001,3.900098487176001,3.900098487176001
840,7.136505693793297,7.136505693793297,7.136505693793297,4.578800201416016,4.578800201416016,4.578800201416016,3.7990344453230502,3.7990344453230502,3.7990344453230502,4.054017421239987,4.054017421239987,4.054017421239987,3.8888955976814032,3.8888955976814032,3.8888955976814032
860,7.116773495078087,7.116773495078087,7.116773495078087,4.535201917588711,4.535201917588711,4.535201917588711,3.7818934721127153,3.7818934721127153,3.7818934721127153,4.029008739860728,4.029008739860728,4.029008739860728,3.8765901954472066,3.8765901954472066,3.8765901954472066
880,7.099223099946975,7.099223099946975,7.099223099946975,4.494057440757752,4.494057440757752,4.494057440757752,3.7675953127816317,3.7675953127816317,3.7675953127816317,4.005959710506723,4.005959710506723,4.005959710506723,3.8639939671754835,3.8639939671754835,3.8639939671754835
900,7.086834833621979,7.086834833621979,7.086834833621979,4.451233084201813,4.451233084201813,4.451233084201813,3.7555360443517567,3.7555360443517567,3.7555360443517567,3.9856582704838366,3.9856582704838366,3.9856582704838366,3.8531292911246418,3.8531292911246418,3.8531292911246418
920,7.0861512613296505,7.0861512613296505,7.0861512613296505,4.411229754388333,4.411229754388333,4.411229754388333,3.7402741253376006,3.7402741253376006,3.7402741253376006,4.290817791922018,4.290817791922018,4.290817791922018,3.8440350227057936,3.8440350227057936,3.8440350227057936
940,7.10124194920063,7.10124194920063,7.10124194920063,4.378092216402292,4.378092216402292,4.378092216402292,3.7271526199951768,3.7271526199951768,3.7271526199951768,4.746528588002548,4.746528588002548,4.746528588002548,3.8330335642024873,3.8330335642024873,3.8330335642024873
960,7.107119950652122,7.107119950652122,7.107119950652122,4.344574078768492,4.344574078768492,4.344574078768492,3.714175751246512,3.714175751246512,3.714175751246512,5.102754322411492,5.102754322411492,5.102754322411492,3.8223645878210664,3.8223645878210664,3.8223645878210664
980,7.128814111351967,7.128814111351967,7.128814111351967,4.313065017908811,4.313065017908811,4.313065017908811,3.7007479371502994,3.7007479371502994,3.7007479371502994,5.373330134460702,5.373330134460702,5.373330134460702,3.8114824548363684,3.8114824548363684,3.8114824548363684
1000,7.148213042020798,7.148213042020798,7.148213042020798,4.284428522735834,4.284428522735834,4.284428522735834,3.689826084561646,3.689826084561646,3.689826084561646,5.555978434784338,5.555978434784338,5.555978434784338,3.803200046978891,3.803200046978891,3.803200046978891
1020,7.162378925681114,7.162378925681114,7.162378925681114,4.258670700788498,4.258670700788498,4.258670700788498,3.6803701120242476,3.6803701120242476,3.6803701120242476,5.685059954654426,5.685059954654426,5.685059954654426,3.792478785589337,3.792478785589337,3.792478785589337
1040,7.168262396454811,7.168262396454811,7.168262396454811,4.23395273193717,4.23395273193717,4.23395273193717,3.6692572063952684,3.6692572063952684,3.6692572063952684,5.771984302550554,5.771984302550554,5.771984302550554,3.7840073039010167,3.7840073039010167,3.7840073039010167
1060,7.175990518331528,7.175990518331528,7.175990518331528,4.209926127940417,4.209926127940417,4.209926127940417,3.660874906256795,3.660874906256795,3.660874906256795,5.827649094238877,5.827649094238877,5.827649094238877,3.7751492385566237,3.7751492385566237,3.7751492385566237
1080,7.181020896434784,7.181020896434784,7.181020896434784,4.186163533776998,4.186163533776998,4.186163533776998,3.646293961890042,3.646293961890042,3.646293961890042,5.868491960428655,5.868491960428655,5.868491960428655,3.7684246278181672,3.7684246278181672,3.7684246278181672
1100,7.1795507568120955,7.1795507568120955,7.1795507568120955,4.166025376468897,4.166025376468897,4.166025376468897,3.638211863711476,3.638211863711476,3.638211863711476,5.895130641236901,5.895130641236901,5.895130641236901,3.758425184413791,3.758425184413791,3.758425184413791
1120,7.172703144550323,7.172703144550323,7.172703144550323,4.146743231713772,4.146743231713772,4.146743231713772,3.626998781375587,3.626998781375587,3.626998781375587,5.589618041999638,5.589618041999638,5.589618041999638,3.751400863304734,3.751400863304734,3.751400863304734
1140,7.16777434527874,7.16777434527874,7.16777434527874,4.125311920195818,4.125311920195818,4.125311920195818,3.618872000388801,3.618872000388801,3.618872000388801,5.12568388491869,5.12568388491869,5.12568388491869,3.744768043868244,3.744768043868244,3.744768043868244
1160,7.162182390093803,7.162182390093803,7.162182390093803,4.108620681017637,4.108620681017637,4.108620681017637,3.6110022683814167,3.6110022683814167,3.6110022683814167,4.759005114361644,4.759005114361644,4.759005114361644,3.7382638791948555,3.7382638791948555,3.7382638791948555
1180,7.145240707993508,7.145240707993508,7.145240707993508,4.091518031358719,4.091518031358719,4.091518031358719,3.602904701642692,3.602904701642692,3.602904701642692,4.47595807692036,4.47595807692036,4.47595807692036,3.7303454695641993,3.7303454695641993,3.7303454695641993
1200,7.123366225361824,7.123366225361824,7.123366225361824,4.072170756459236,4.072170756459236,4.072170756459236,3.59329905282706,3.59329905282706,3.59329905282706,4.280791402198374,4.280791402198374,4.280791402198374,3.724691073410213,3.724691073410213,3.724691073410213
1220,7.109527379870415,7.109527379870415,7.109527379870415,4.056461713314056,4.056461713314056,4.056461713314056,3.584229138121009,3.584229138121009,3.584229138121009,4.142120493128896,4.142120493128896,4.142120493128896,3.7186096627265215,3.7186096627265215,3.7186096627265215
1240,7.101707513332367,7.101707513332367,7.101707513332367,4.040310055911541,4.040310055911541,4.040310055911541,3.5770871196314693,3.5770871196314693,3.5770871196314693,4.042153243441135,4.042153243441135,4.042153243441135,3.711892856247723,3.711892856247723,3.711892856247723
1260,7.092528633475304,7.092528633475304,7.092528633475304,4.024745126217604,4.024745126217604,4.024745126217604,3.570521840155125,3.570521840155125,3.570521840155125,3.9727670162916184,3.9727670162916184,3.9727670162916184,3.705900097414851,3.705900097414851,3.705900097414851
1280,7.078617435097694,7.078617435097694,7.078617435097694,4.008775414079428,4.008775414079428,4.008775414079428,3.5653898952901364,3.5653898952901364,3.5653898952901364,3.917880647499114,3.917880647499114,3.917880647499114,3.6979514851048587,3.6979514851048587,3.6979514851048587
1300,7.067018080353737,7.067018080353737,7.067018080353737,3.992839555889368,3.992839555889368,3.992839555889368,3.554300821125507,3.554300821125507,3.554300821125507,3.8758113319985568,3.8758113319985568,3.8758113319985568,3.693820738978684,3.693820738978684,3.693820738978684
1320,7.06008633852005,7.06008633852005,7.06008633852005,3.978858624100685,3.978858624100685,3.978858624100685,3.5476825246214867,3.5476825246214867,3.5476825246214867,3.843677911674604,3.843677911674604,3.843677911674604,3.688250684477389,3.688250684477389,3.688250684477389
1340,7.03653489112854,7.03653489112854,7.03653489112854,3.96643095433712,3.96643095433712,3.96643095433712,3.54311080571264,3.54311080571264,3.54311080571264,3.816908477032557,3.816908477032557,3.816908477032557,3.680740923024714,3.680740923024714,3.680740923024714
1360,7.027399491667747,7.027399491667747,7.027399491667747,3.9513240166008474,3.9513240166008474,3.9513240166008474,3.535548260472715,3.535548260472715,3.535548260472715,3.794125191317871,3.794125191317871,3.794125191317871,3.6745048625394703,3.6745048625394703,3.6745048625394703
1380,7.0140487468242645,7.0140487468242645,7.0140487468242645,3.9381422555446624,3.9381422555446624,3.9381422555446624,3.528149995394051,3.528149995394051,3.528149995394051,3.775515077384189,3.775515077384189,3.775515077384189,3.6711621825397014,3.6711621825397014,3.6711621825397014
1400,7.004819464087486,7.004819464087486,7.004819464087486,3.92491697832942,3.92491697832942,3.92491697832942,3.5226486326381563,3.5226486326381563,3.5226486326381563,3.75890807967633,3.75890807967633,3.75890807967633,3.6640601028501987,3.6640601028501987,3.6640601028501987
1420,6.998511624336243,6.998511624336243,6.998511624336243,3.909190491139889,3.909190491139889,3.909190491139889,3.5169051882997153,3.5169051882997153,3.5169051882997153,3.740710671953857,3.740710671953857,3.740710671953857,3.6587640161812307,3.6587640161812307,3.6587640161812307
1440,6.985478839278221,6.985478839278221,6.985478839278221,3.8957045713067053,3.8957045713067053,3.8957045713067053,3.51118742223829,3.51118742223829,3.51118742223829,3.726791647467762,3.726791647467762,3.726791647467762,3.652990062199533,3.652990062199533,3.652990062199533
1460,6.96967190682888,6.96967190682888,6.96967190682888,3.8839696523547174,3.8839696523547174,3.8839696523547174,3.5030983939021825,3.5030983939021825,3.5030983939021825,3.714306729706004,3.714306729706004,3.714306729706004,3.648208616860211,3.648208616860211,3.648208616860211
1480,6.977110657691956,6.977110657691956,6.977110657691956,3.8737378989160063,3.8737378989160063,3.8737378989160063,3.496629174426198,3.496629174426198,3.496629174426198,3.7028647262509913,3.7028647262509913,3.7028647262509913,3.6436499869450927,3.6436499869450927,3.6436499869450927
1500,6.970225694179535,6.970225694179535,6.970225694179535,3.864102494865656,3.864102494865656,3.864102494865656,3.4938898959383367,3.4938898959383367,3.4938898959383367,3.690863866051659,3.690863866051659,3.690863866051659,3.6381606129184365,3.6381606129184365,3.6381606129184365
1520,6.956184805631637,6.956184805631637,6.956184805631637,3.853158073872328,3.853158073872328,3.853158073872328,3.4886984308063984,3.4886984308063984,3.4886984308063984,3.679648501649499,3.679648501649499,3.679648501649499,3.6319736740738153,3.6319736740738153,3.6319736740738153
1540,6.944427787065506,6.944427787065506,6.944427787065506,3.8421382011473186,3.8421382011473186,3.8421382011473186,3.480975964665413,3.480975964665413,3.480975964665413,3.666829051794484,3.666829051794484,3.666829051794484,3.6281983326375484,3.6281983326375484,3.6281983326375484
1560,6.926989007592201,6.926989007592201,6.926989007592201,3.832040527909994,3.832040527909994,3.832040527909994,3.4777334852144124,3.4777334852144124,3.4777334852144124,3.655287584653124,3.655287584653124,3.655287584653124,3.624350772872567,3.624350772872567,3.624350772872567
1580,6.908438070416451,6.908438070416451,6.908438070416451,3.823292484283448,3.823292484283448,3.823292484283448,3.474565482921898,3.474565482921898,3.474565482921898,3.644333885787055,3.644333885787055,3.644333885787055,3.6186363107338546,3.6186363107338546,3.6186363107338546
1600,6.892858558297157,6.892858558297157,6.892858558297157,3.8140769764780997,3.8140769764780997,3.8140769764780997,3.468821408674121,3.468821408674121,3.468821408674121,3.6340991446375845,3.6340991446375845,3.6340991446375845,3.614302038773894,3.614302038773894,3.614302038773894
1620,6.874678701162338,6.874678701162338,6.874678701162338,3.805083207190037,3.805083207190037,3.805083207190037,3.4645047364383936,3.4645047364383936,3.4645047364383936,3.6223568373173474,3.6223568373173474,3.6223568373173474,3.609182833582163,3.609182833582163,3.609182833582163
1640,6.863530601263046,6.863530601263046,6.863530601263046,3.7980520482361317,3.7980520482361317,3.7980520482361317,3.460577562972903,3.460577562972903,3.460577562972903,3.610407804846764,3.610407804846764,3.610407804846764,3.605786450356245,3.605786450356245,3.605786450356245
1660,6.850521980524063,6.850521980524063,6.850521980524063,3.791859107017517,3.791859107017517,3.791859107017517,3.4559566770493984,3.4559566770493984,3.4559566770493984,3.5979800131637605,3.5979800131637605,3.5979800131637605,3.6017349868267776,3.6017349868267776,3.6017349868267776
1680,6.822731736898422,6.822731736898422,6.822731736898422,3.785946606248617,3.785946606248617,3.785946606248617,3.4531692427769305,3.4531692427769305,3.4531692427769305,3.586119958003983,3.586119958003983,3.586119958003983,3.5970394257083536,3.5970394257083536,3.5970394257083536
1700,6.8120631039142605,6.8120631039142605,6.8120631039142605,3.7781274853646756,3.7781274853646756,3.7781274853646756,3.4485846784710885,3.4485846784710885,3.4485846784710885,3.5756378132104873,3.5756378132104873,3.5756378132104873,3.59554178904742,3.59554178904742,3.59554178904742
1720,6.804455798268318,6.804455798268318,6.804455798268318,3.77077986240387,3.77077986240387,3.77077986240387,3.4436999681591987,3.4436999681591987,3.4436999681591987,3.567726971432567,3.567726971432567,3.567726971432567,3.5928724844753743,3.5928724844753743,3.5928724844753743
1740,6.791768404841423,6.791768404841423,6.791768404841423,3.762259189784527,3.762259189784527,3.762259189784527,3.4405403207615017,3.4405403207615017,3.4405403207615017,3.561990382140502,3.561990382140502,3.561990382140502,3.586655310541391,3.586655310541391,3.586655310541391
1760,6.779409606456756,6.779409606456756,6.779409606456756,3.755777456462384,3.755777456462384,3.755777456462384,3.434483296647668,3.434483296647668,3.434483296647668,3.556738248830661,3.556738248830661,3.556738248830661,3.5818218916282056,3.5818218916282056,3.5818218916282056
1780,6.770981125235558,6.770981125235558,6.770981125235558,3.7479823294281958,3.7479823294281958,3.7479823294281958,3.4297463874146343,3.4297463874146343,3.4297463874146343,3.547044728426263,3.547044728426263,3.547044728426263,3.5776366766914727,3.5776366766914727,3.5776366766914727
1800,6.758342526555062,6.758342526555062,6.758342526555062,3.7397074824571614,3.7397074824571614,3.7397074824571614,3.4255700665339828,3.4255700665339828,3.4255700665339828,3.5375775098241866,3.5375775098241866,3.5375775098241866,3.573513526543975,3.573513526543975,3.573513526543975
1820,6.754653618335724,6.754653618335724,6.754653618335724,3.7341601744294173,3.7341601744294173,3.7341601744294173,3.421855165697634,3.421855165697634,3.421855165697634,3.5295280857942997,3.5295280857942997,3.5295280857942997,3.572376964055002,3.572376964055002,3.572376964055002
1840,6.753448982834816,6.753448982834816,6.753448982834816,3.727704828679562,3.727704828679562,3.727704828679562,3.41543308891356,3.41543308891356,3.41543308891356,3.5207750950567425,3.5207750950567425,3.5207750950567425,3.5690045898780225,3.5690045898780225,3.5690045898780225
1860,6.746315054893493,6.746315054893493,6.746315054893493,3.720335168838501,3.720335168838501,3.720335168838501,3.4105239748209715,3.4105239748209715,3.4105239748209715,3.513602213729173,3.513602213729173,3.513602213729173,3.5643316263705493,3.5643316263705493,3.5643316263705493
1880,6.740086137056351,6.740086137056351,6.740086137056351,3.7106622578203683,3.7106622578203683,3.7106622578203683,3.4056970252096654,3.4056970252096654,3.4056970252096654,3.5087065971549602,3.5087065971549602,3.5087065971549602,3.560369745232165,3.560369745232165,3.560369745232165
1900,6.725197266340256,6.725197266340256,6.725197266340256,3.7029537731409077,3.7029537731409077,3.7029537731409077,3.40183111988008,3.40183111988008,3.40183111988008,3.503420569570735,3.503420569570735,3.503420569570735,3.5550948975235226,3.5550948975235226,3.5550948975235226
1920,6.710770531892776,6.710770531892776,6.710770531892776,3.6957502339780333,3.6957502339780333,3.6957502339780333,3.4013145839050414,3.4013145839050414,3.4013145839050414,3.4951654684357347,3.4951654684357347,3.4951654684357347,3.5526439821347595,3.5526439821347595,3.5526439821347595
1940,6.695795783996582,6.695795783996582,6.695795783996582,3.6903266963362693,3.6903266963362693,3.6903266963362693,3.398751733712852,3.398751733712852,3.398751733712852,3.486078017828986,3.486078017828986,3.486078017828986,3.549860480763018,3.549860480763018,3.549860480763018
1960,6.6865473371744155,6.6865473371744155,6.6865473371744155,3.6842867226898672,3.6842867226898672,3.6842867226898672,3.395501091592014,3.395501091592014,3.395501091592014,3.4767822300828994,3.4767822300828994,3.4767822300828994,3.546986070461571,3.546986070461571,3.546986070461571
1980,6.675432848334313,6.675432848334313,6.675432848334313,3.6782030664384364,3.6782030664384364,3.6782030664384364,3.391284585297108,3.391284585297108,3.391284585297108,3.475656492374837,3.475656492374837,3.475656492374837,3.5431956712529065,3.5431956712529065,3.5431956712529065
2000,6.672149329781532,6.672149329781532,6.672149329781532,3.6752832719683646,3.6752832719683646,3.6752832719683646,3.3876308573782445,3.3876308573782445,3.3876308573782445,3.4731919730920344,3.4731919730920344,3.4731919730920344,3.53972595885396,3.53972595885396,3.53972595885396
2020,6.6594430649280545,6.6594430649280545,6.6594430649280545,3.6699286924302577,3.6699286924302577,3.6699286924302577,3.383824718855321,3.383824718855321,3.383824718855321,3.471124734925106,3.471124734925106,3.471124734925106,3.535734516121447,3.535734516121447,3.535734516121447
2040,6.640199754238129,6.640199754238129,6.640199754238129,3.662951833307743,3.662951833307743,3.662951833307743,3.38080920599401,3.38080920599401,3.38080920599401,3.4702648994419723,3.4702648994419723,3.4702648994419723,3.5314541798830033,3.5314541798830033,3.5314541798830033
2060,6.632975186109543,6.632975186109543,6.632975186109543,3.655388445109129,3.655388445109129,3.655388445109129,3.3797067195177077,3.3797067195177077,3.3797067195177077,3.4675921924598514,3.4675921924598514,3.4675921924598514,3.529434142112732,3.529434142112732,3.529434142112732
2080,6.619644520282745,6.619644520282745,6.619644520282745,3.6512824063003064,3.6512824063003064,3.6512824063003064,3.3761872862279416,3.3761872862279416,3.3761872862279416,3.465008030338213,3.465008030338213,3.465008030338213,3.527517453022301,3.527517453022301,3.527517453022301
2100,6.616879834532738,6.616879834532738,6.616879834532738,3.646787157356739,3.646787157356739,3.646787157356739,3.372671058103442,3.372671058103442,3.372671058103442,3.4589405944943428,3.4589405944943428,3.4589405944943428,3.5261115910485388,3.5261115910485388,3.5261115910485388
2120,6.603833642601967,6.603833642601967,6.603833642601967,3.642807384431362,3.642807384431362,3.642807384431362,3.3693003720790147,3.3693003720790147,3.3693003720790147,3.4525439530517907,3.4525439530517907,3.4525439530517907,3.5203086742386223,3.5203086742386223,3.5203086742386223
2140,6.592433084249496,6.592433084249496,6.592433084249496,3.6360941433906557,3.6360941433906557,3.6360941433906557,3.365481513030827,3.365481513030827,3.365481513030827,3.4497507037594914,3.4497507037594914,3.4497507037594914,3.5186336574330928,3.5186336574330928,3.5186336574330928
2160,6.58143234193325,6.58143234193325,6.58143234193325,3.6311221565306186,3.6311221565306186,3.6311221565306186,3.3626297426596286,3.3626297426596286,3.3626297426596286,3.4454485266562553,3.4454485266562553,3.4454485266562553,3.515445247888565,3.515445247888565,3.515445247888565
2180,6.57083006799221,6.57083006799221,6.57083006799221,3.6269444930553436,3.6269444930553436,3.6269444930553436,3.3594008879736066,3.3594008879736066,3.3594008879736066,3.4371730590146035,3.4371730590146035,3.4371730590146035,3.5139557714760303,3.5139557714760303,3.5139557714760303
2200,6.554329091906547,6.554329091906547,6.554329091906547,3.621638163626194,3.621638163626194,3.621638163626194,3.356057922542095,3.356057922542095,3.356057922542095,3.4326001618988813,3.4326001618988813,3.4326001618988813,3.511482035517693,3.511482035517693,3.511482035517693
2220,6.541751438975334,6.541751438975334,6.541751438975334,3.6167369571328165,3.6167369571328165,3.6167369571328165,3.352164364121854,3.352164364121854,3.352164364121854,3.425805742684752,3.425805742684752,3.425805742684752,3.5070954554528,3.5070954554528,3.5070954554528
2240,6.532882847189903,6.532882847189903,6.532882847189903,3.6129503253102304,3.6129503253102304,3.6129503253102304,3.3508569889143107,3.3508569889143107,3.3508569889143107,3.4177554347645493,3.4177554347645493,3.4177554347645493,3.503472072519362,3.503472072519362,3.503472072519362
2260,6.520809563398362,6.520809563398362,6.520809563398362,3.6092491172254086,3.6092491172254086,3.6092491172254086,3.346827488280833,3.346827488280833,3.346827488280833,3.412312039732933,3.412312039732933,3.412312039732933,3.500841331295669,3.500841331295669,3.500841331295669
2280,6.5114043641090396,6.5114043641090396,6.5114043641090396,3.604805400967598,3.604805400967598,3.604805400967598,3.345685180537403,3.345685180537403,3.345685180537403,3.403275591917336,3.403275591917336,3.403275591917336,3.4976349433511498,3.4976349433511498,3.4976349433511498
2300,6.499567201137543,6.499567201137543,6.499567201137543,3.600162033140659,3.600162033140659,3.600162033140659,3.343434484563768,3.343434484563768,3.343434484563768,3.490800668280572,3.490800668280572,3.490800668280572,3.4936508507281543,3.4936508507281543,3.4936508507281543
2320,6.488413517475128,6.488413517475128,6.488413517475128,3.5958233404159547,3.5958233404159547,3.5958233404159547,3.338771254457533,3.338771254457533,3.338771254457533,3.638883556779474,3.638883556779474,3.638883556779474,3.493427382297814,3.493427382297814,3.493427382297814
2340,6.481563767194748,6.481563767194748,6.481563767194748,3.5936385329067706,3.5936385329067706,3.5936385329067706,3.3355271558463575,3.3355271558463575,3.3355271558463575,3.7346256178058685,3.7346256178058685,3.7346256178058685,3.4906905814632774,3.4906905814632774,3.4906905814632774
2360,6.474277780652046,6.474277780652046,6.474277780652046,3.5888200198113918,3.5888200198113918,3.5888200198113918,3.3323552484065293,3.3323552484065293,3.3323552484065293,3.761131387446076,3.761131387446076,3.761131387446076,3.487466530762613,3.487466530762613,3.487466530762613
2380,6.468656845092774,6.468656845092774,6.468656845092774,3.5851871232688426,3.5851871232688426,3.5851871232688426,3.3318946185708045,3.3318946185708045,3.3318946185708045,3.769306154251099,3.769306154251099,3.769306154251099,3.4831029364466666,3.4831029364466666,3.4831029364466666
2400,6.463433387279511,6.463433387279511,6.463433387279511,3.58222357109189,3.58222357109189,3.58222357109189,3.329760266393423,3.329760266393423,3.329760266393423,3.7702995045203718,3.7702995045203718,3.7702995045203718,3.481983093842864,3.481983093842864,3.481983093842864
2420,6.4570270597934725,6.4570270597934725,6.4570270597934725,3.579258803874254,3.579258803874254,3.579258803874254,3.3287826598063113,3.3287826598063113,3.3287826598063113,3.7733226801268756,3.7733226801268756,3.7733226801268756,3.478441163189709,3.478441163189709,3.478441163189709
2440,6.445282959342003,6.445282959342003,6.445282959342003,3.5753731183707713,3.5753731183707713,3.5753731183707713,3.3265899256244302,3.3265899256244302,3.3265899256244302,3.775980672510341,3.775980672510341,3.775980672510341,3.476653225272894,3.476653225272894,3.476653225272894
2460,6.427088613510132,6.427088613510132,6.427088613510132,3.5704812744259833,3.5704812744259833,3.5704812744259833,3.3251457434892653,3.3251457434892653,3.3251457434892653,3.775571562545374,3.775571562545374,3.775571562545374,3.474925998263061,3.474925998263061,3.474925998263061
2480,6.412768166661262,6.412768166661262,6.412768166661262,3.5680984461307528,3.5680984461307528,3.5680984461307528,3.3225485272705555,3.3225485272705555,3.3225485272705555,3.7770213171467186,3.7770213171467186,3.7770213171467186,3.4738830081000924,3.4738830081000924,3.4738830081000924
2500,6.398501024842262,6.398501024842262,6.398501024842262,3.56745652243495,3.56745652243495,3.56745652243495,3.320189768001437,3.320189768001437,3.320189768001437,3.6866026597376913,3.6866026597376913,3.6866026597376913,3.4707237626984715,3.4707237626984715,3.4707237626984715
2520,6.390409219264984,6.390409219264984,6.390409219264984,3.5631627357006073,3.5631627357006073,3.5631627357006073,3.318703859858215,3.318703859858215,3.318703859858215,3.5375128518417482,3.5375128518417482,3.5375128518417482,3.4684150617942215,3.4684150617942215,3.4684150617942215
2540,6.376444489955902,6.376444489955902,6.376444489955902,3.5596061356365682,3.5596061356365682,3.5596061356365682,3.317901805229485,3.317901805229485,3.317901805229485,3.436919485107065,3.436919485107065,3.436919485107065,3.465009240619838,3.465009240619838,3.465009240619838
2560,6.363413419723511,6.363413419723511,6.363413419723511,3.5580000761151314,3.5580000761151314,3.5580000761151314,3.318743351213634,3.318743351213634,3.318743351213634,3.4076289203669883,3.4076289203669883,3.4076289203669883,3.4628860890865325,3.4628860890865325,3.4628860890865325
2580,6.350910112857819,6.350910112857819,6.350910112857819,3.5539125818014146,3.5539125818014146,3.5539125818014146,3.316604702062905,3.316604702062905,3.316604702062905,3.3963634678814567,3.3963634678814567,3.3963634678814567,3.4613379165902733,3.4613379165902733,3.4613379165902733
2600,6.340458230376243,6.340458230376243,6.340458230376243,3.548022866547108,3.548022866547108,3.548022866547108,3.3154486636072398,3.3154486636072398,3.3154486636072398,3.388539681723342,3.388539681723342,3.388539681723342,3.4583663153648376,3.4583663153648376,3.4583663153648376
2620,6.329240421652794,6.329240421652794,6.329240421652794,3.5428097371757032,3.5428097371757032,3.5428097371757032,3.31238355550915,3.31238355550915,3.31238355550915,3.381484663188458,3.381484663188458,3.381484663188458,3.4568709967657925,3.4568709967657925,3.4568709967657925
2640,6.321282223463059,6.321282223463059,6.321282223463059,3.539634630680084,3.539634630680084,3.539634630680084,3.310094880834222,3.310094880834222,3.310094880834222,3.3769905011355883,3.3769905011355883,3.3769905011355883,3.4562757559493185,3.4562757559493185,3.4562757559493185
2660,6.318320302963257,6.318320302963257,6.318320302963257,3.536742512434721,3.536742512434721,3.536742512434721,3.3073251845315097,3.3073251845315097,3.3073251845315097,3.373851568633691,3.373851568633691,3.373851568633691,3.451812560856342,3.451812560856342,3.451812560856342
2680,6.31927573621273,6.31927573621273,6.31927573621273,3.5311379581689835,3.5311379581689835,3.5311379581689835,3.3063145615532994,3.3063145615532994,3.3063145615532994,3.3671311461646116,3.3671311461646116,3.3671311461646116,3.4499737843871117,3.4499737843871117,3.4499737843871117
2700,6.31537216424942,6.31537216424942,6.31537216424942,3.5260968151688576,3.5260968151688576,3.5260968151688576,3.305079319551587,3.305079319551587,3.305079319551587,3.3626161767635496,3.3626161767635496,3.3626161767635496,3.4505679609999063,3.4505679609999063,3.4505679609999063
2720,6.30841592848301,6.30841592848301,6.30841592848301,3.5244227552413943,3.5244227552413943,3.5244227552413943,3.302846320681274,3.302846320681274,3.302846320681274,3.357495228294283,3.357495228294283,3.357495228294283,3.447845074497163,3.447845074497163,3.447845074497163
2740,6.305375519394874,6.305375519394874,6.305375519394874,3.521118591874838,3.521118591874838,3.521118591874838,3.2994746738299727,3.2994746738299727,3.2994746738299727,3.3519069603458047,3.3519069603458047,3.3519069603458047,3.449433223865926,3.449433223865926,3.449433223865926
2760,6.30027338206768,6.30027338206768,6.30027338206768,3.516755511313677,3.516755511313677,3.516755511313677,3.2960176135599615,3.2960176135599615,3.2960176135599615,3.3465799164585768,3.3465799164585768,3.3465799164585768,3.448345546759665,3.448345546759665,3.448345546759665
2780,6.2900421273708345,6.2900421273708345,6.2900421273708345,3.514825158715248,3.514825158715248,3.514825158715248,3.294082007072866,3.294082007072866,3.294082007072866,3.3417001755349336,3.3417001755349336,3.3417001755349336,3.4456817895546554,3.4456817895546554,3.4456817895546554
2800,6.28850816488266,6.28850816488266,6.28850816488266,3.5133894769847394,3.5133894769847394,3.5133894769847394,3.2924893674626947,3.2924893674626947,3.2924893674626947,3.3411878210585564,3.3411878210585564,3.3411878210585564,3.442576161623001,3.442576161623001,3.442576161623001
2820,6.284006504416466,6.284006504416466,6.284006504416466,3.5120568466186524,3.5120568466186524,3.5120568466186524,3.2911471416056157,3.2911471416056157,3.2911471416056157,3.3348091697879134,3.3348091697879134,3.3348091697879134,3.440300213396549,3.440300213396549,3.440300213396549
2840,6.275909362435341,6.275909362435341,6.275909362435341,3.509271982461214,3.509271982461214,3.509271982461214,3.2900227915495632,3.2900227915495632,3.2900227915495632,3.3296997174900027,3.3296997174900027,3.3296997174900027,3.436735102571547,3.436735102571547,3.436735102571547
2860,6.267264447808266,6.267264447808266,6.267264447808266,3.5065587693452835,3.5065587693452835,3.5065587693452835,3.289690682515502,3.289690682515502,3.289690682515502,3.3241312405187635,3.3241312405187635,3.3241312405187635,3.4357797198370097,3.4357797198370097,3.4357797198370097
2880,6.256389732956887,6.256389732956887,6.256389732956887,3.505544037669897,3.505544037669897,3.505544037669897,3.287514547035098,3.287514547035098,3.287514547035098,3.323117711348459,3.323117711348459,3.323117711348459,3.4339762503653763,3.4339762503653763,3.4339762503653763
2900,6.249240596294403,6.249240596294403,6.249240596294403,3.50149382814765,3.50149382814765,3.50149382814765,3.287200006917119,3.287200006917119,3.287200006917119,3.319975045649335,3.319975045649335,3.319975045649335,3.4312197041511534,3.4312197041511534,3.4312197041511534
2920,6.237244029641151,6.237244029641151,6.237244029641151,3.4970596648752688,3.4970596648752688,3.4970596648752688,3.2842520243674516,3.2842520243674516,3.2842520243674516,3.314768293546513,3.314768293546513,3.314768293546513,3.430562395490706,3.430562395490706,3.430562395490706
2940,6.229124938249588,6.229124938249588,6.229124938249588,3.4942255552113055,3.4942255552113055,3.4942255552113055,3.2829564289748667,3.2829564289748667,3.2829564289748667,3.3115585087519137,3.3115585087519137,3.3115585087519137,3.4270204861089586,3.4270204861089586,3.4270204861089586
2960,6.218329524993896,6.218329524993896,6.218329524993896,3.4916173096001146,3.4916173096001146,3.4916173096001146,3.2809432876110076,3.2809432876110076,3.2809432876110076,3.305403132112697,3.305403132112697,3.305403132112697,3.4257999536022545,3.4257999536022545,3.4257999536022545
2980,6.2129131883382795,6.2129131883382795,6.2129131883382795,3.488959692269564,3.488959692269564,3.488959692269564,3.278759141340852,3.278759141340852,3.278759141340852,3.3002830686885862,3.3002830686885862,3.3002830686885862,3.4241681247204543,3.4241681247204543,3.4241681247204543
3000,6.1989458328485485,6.1989458328485485,6.1989458328485485,3.4875404293835164,3.4875404293835164,3.4875404293835164,3.276038432493806,3.276038432493806,3.276038432493806,3.2925206583924593,3.2925206583924593,3.2925206583924593,3.4220748386904596,3.4220748386904596,3.4220748386904596
3020,6.184685943722725,6.184685943722725,6.184685943722725,3.4851043978333474,3.4851043978333474,3.4851043978333474,3.274458091445267,3.274458091445267,3.274458091445267,3.2897819410450757,3.2897819410450757,3.2897819410450757,3.421447590216994,3.421447590216994,3.421447590216994
3040,6.176446907520294,6.176446907520294,6.176446907520294,3.48199533239007,3.48199533239007,3.48199533239007,3.2733618008345364,3.2733618008345364,3.2733618008345364,3.287315109418705,3.287315109418705,3.287315109418705,3.4199760429933668,3.4199760429933668,3.4199760429933668
3060,6.168797714114189,6.168797714114189,6.168797714114189,3.4806373508274557,3.4806373508274557,3.4806373508274557,3.2716988982260227,3.2716988982260227,3.2716988982260227,3.285484518604353,3.285484518604353,3.285484518604353,3.4175161082297563,3.4175161082297563,3.4175161082297563
3080,6.158335853815078,6.158335853815078,6.158335853815078,3.479143777489662,3.479143777489662,3.479143777489662,3.269156111329794,3.269156111329794,3.269156111329794,3.2811475387774407,3.2811475387774407,3.2811475387774407,3.4150963685289026,3.4150963685289026,3.4150963685289026
3100,6.148447961211205,6.148447961211205,6.148447961211205,3.4773714399337767,3.4773714399337767,3.4773714399337767,3.265534737370908,3.265534737370908,3.265534737370908,3.277500517126173,3.277500517126173,3.277500517126173,3.4109393296390773,3.4109393296390773,3.4109393296390773
3120,6.140154878497124,6.140154878497124,6.140154878497124,3.476237527579069,3.476237527579069,3.476237527579069,3.2656407921016215,3.2656407921016215,3.2656407921016215,3.27684466060251,3.27684466060251,3.27684466060251,3.408077823482454,3.408077823482454,3.408077823482454
3140,6.129967610239983,6.129967610239983,6.129967610239983,3.4746021343767644,3.4746021343767644,3.4746021343767644,3.2613001599535347,3.2613001599535347,3.2613001599535347,3.2755868798214944,3.2755868798214944,3.2755868798214944,3.404486011825502,3.404486011825502,3.404486011825502
3160,6.127617637515068,6.127617637515068,6.127617637515068,3.4705281181633474,3.4705281181633474,3.4705281181633474,3.2605148373916744,3.2605148373916744,3.2605148373916744,3.275207927711308,3.275207927711308,3.275207927711308,3.401150885000825,3.401150885000825,3.401150885000825
3180,6.124770522117615,6.124770522117615,6.124770522117615,3.466901072859764,3.466901072859764,3.466901072859764,3.26104145988822,3.26104145988822,3.26104145988822,3.274086855323985,3.274086855323985,3.274086855323985,3.3995441833510993,3.3995441833510993,3.3995441833510993
3200,6.11306999206543,6.11306999206543,6.11306999206543,3.461706309467554,3.461706309467554,3.461706309467554,3.2602443175017832,3.2602443175017832,3.2602443175017832,3.2734324752911927,3.2734324752911927,3.2734324752911927,3.3986639638617633,3.3986639638617633,3.3986639638617633
3220,6.107233093976975,6.107233093976975,6.107233093976975,3.4594070540368556,3.4594070540368556,3.4594070540368556,3.2596009089797735,3.2596009089797735,3.2596009089797735,3.2717674545478075,3.2717674545478075,3.2717674545478075,3.396371352151036,3.396371352151036,3.396371352151036
3240,6.096282275915146,6.096282275915146,6.096282275915146,3.459711659401655,3.459711659401655,3.459711659401655,3.2555765064433215,3.2555765064433215,3.2555765064433215,3.2692247073259204,3.2692247073259204,3.2692247073259204,3.3942766743153334,3.3942766743153334,3.3942766743153334
3260,6.0898228764533995,6.0898228764533995,6.0898228764533995,3.4582494609057903,3.4582494609057903,3.4582494609057903,3.2530185175314545,3.2530185175314545,3.2530185175314545,3.2667966514639555,3.2667966514639555,3.2667966514639555,3.3944231349229814,3.3944231349229814,3.3944231349229814
3280,6.083365802168846,6.083365802168846,6.083365802168846,3.45460111990571,3.45460111990571,3.45460111990571,3.251542259268463,3.251542259268463,3.251542259268463,3.2637895075418055,3.2637895075418055,3.2637895075418055,3.3922126748785377,3.3922126748785377,3.3922126748785377
3300,6.0732165950536725,6.0732165950536725,6.0732165950536725,3.4521662341058255,3.4521662341058255,3.4521662341058255,3.250429807752371,3.250429807752371,3.250429807752371,3.2614795267395675,3.2614795267395675,3.2614795267395675,3.3918008925765752,3.3918008925765752,3.3918008925765752
3320,6.067564033269882,6.067564033269882,6.067564033269882,3.450168181061745,3.450168181061745,3.450168181061745,3.2471591018512846,3.2471591018512846,3.2471591018512846,3.259393821954727,3.259393821954727,3.259393821954727,3.389539534859359,3.389539534859359,3.389539534859359
3340,6.060649134516716,6.060649134516716,6.060649134516716,3.449167786389589,3.449167786389589,3.449167786389589,3.25005195915699,3.25005195915699,3.25005195915699,3.258601729106158,3.258601729106158,3.258601729106158,3.386419417746365,3.386419417746365,3.386419417746365
3360,6.048252503275871,6.048252503275871,6.048252503275871,3.4483207222819328,3.4483207222819328,3.4483207222819328,3.2474697858095176,3.2474697858095176,3.2474697858095176,3.255488651487976,3.255488651487976,3.255488651487976,3.3868442561104892,3.3868442561104892,3.3868442561104892
3380,6.034288097023964,6.034288097023964,6.034288097023964,3.4474939200282098,3.4474939200282098,3.4474939200282098,3.244768429063261,3.244768429063261,3.244768429063261,3.2511804057750853,3.2511804057750853,3.2511804057750853,3.3868731002137067,3.3868731002137067,3.3868731002137067
3400,6.03038610458374,6.03038610458374,6.03038610458374,3.447364190518856,3.447364190518856,3.447364190518856,3.245308091305197,3.245308091305197,3.245308091305197,3.2489173413906247,3.2489173413906247,3.2489173413906247,3.384217101186514,3.384217101186514,3.384217101186514
3420,6.021835864782333,6.021835864782333,6.021835864782333,3.4437389960885048,3.4437389960885048,3.4437389960885048,3.241909849196673,3.241909849196673,3.241909849196673,3.2470086963847278,3.2470086963847278,3.2470086963847278,3.3833085413649684,3.3833085413649684,3.3833085413649684
3440,6.015413114428521,6.015413114428521,6.015413114428521,3.440551055967808,3.440551055967808,3.440551055967808,3.241721050031484,3.241721050031484,3.241721050031484,3.2450518225878477,3.2450518225878477,3.2450518225878477,3.3822682773694397,3.3822682773694397,3.3822682773694397
3460,6.006469376683235,6.006469376683235,6.006469376683235,3.437058940976858,3.437058940976858,3.437058940976858,3.240285887420178,3.240285887420178,3.240285887420178,3.2418537390232087,3.2418537390232087,3.2418537390232087,3.3785276570543648,3.3785276570543648,3.3785276570543648
3480,5.994573031067848,5.994573031067848,5.994573031067848,3.436020996570587,3.436020996570587,3.436020996570587,3.2389729998260743,3.2389729998260743,3.2389729998260743,3.2395218525081875,3.2395218525081875,3.2395218525081875,3.3755509403720496,3.3755509403720496,3.3755509403720496
3500,5.983153100013733,5.983153100013733,5.983153100013733,3.4342806047201155,3.4342806047201155,3.4342806047201155,3.237970065698028,3.237970065698028,3.237970065698028,3.2376120017562062,3.2376120017562062,3.2376120017562062,3.3741116031259297,3.3741116031259297,3.3741116031259297
3520,5.97244144141674,5.97244144141674,5.97244144141674,3.4320845833420752,3.4320845833420752,3.4320845833420752,3.2386035789549354,3.2386035789549354,3.2386035789549354,3.2392466313019397,3.2392466313019397,3.2392466313019397,3.3724653116986154,3.3724653116986154,3.3724653116986154
3540,5.965345041751862,5.965345041751862,5.965345041751862,3.4282387265563012,3.4282387265563012,3.4282387265563012,3.2372421338781714,3.2372421338781714,3.2372421338781714,3.23570396005176,3.23570396005176,3.23570396005176,3.3734644870460033,3.3734644870460033,3.3734644870460033
3560,5.954018068909645,5.954018068909645,5.954018068909645,3.427380342334509,3.427380342334509,3.427380342334509,3.2373326562717555,3.2373326562717555,3.2373326562717555,3.234359697168693,3.234359697168693,3.234359697168693,3.3715104013308883,3.3715104013308883,3.3715104013308883
3580,5.944804303646087,5.944804303646087,5.944804303646087,3.425636332631111,3.425636332631111,3.425636332631111,3.235768073350191,3.235768073350191,3.235768073350191,3.2336262745875866,3.2336262745875866,3.2336262745875866,3.369024126343429,3.369024126343429,3.369024126343429
3600,5.936217416524887,5.936217416524887,5.936217416524887,3.4222685304284095,3.4222685304284095,3.4222685304284095,3.2333091313764455,3.2333091313764455,3.2333091313764455,3.2309099590871484,3.2309099590871484,3.2309099590871484,3.3680660990625624,3.3680660990625624,3.3680660990625624
3620,5.927085836529732,5.927085836529732,5.927085836529732,3.420651175826788,3.420651175826788,3.420651175826788,3.2330188973248006,3.2330188973248006,3.2330188973248006,3.2293065271992236,3.2293065271992236,3.2293065271992236,3.3642911658063532,3.3642911658063532,3.3642911658063532
3640,5.921693403720855,5.921693403720855,5.921693403720855,3.4182027558982373,3.4182027558982373,3.4182027558982373,3.2300266491621734,3.2300266491621734,3.2300266491621734,3.227158255558461,3.227158255558461,3.227158255558461,3.3623015009611845,3.3623015009611845,3.3623015009611845
3660,5.910493365526199,5.910493365526199,5.910493365526199,3.416016369611025,3.416016369611025,3.416016369611025,3.230459107160568,3.230459107160568,3.230459107160568,3.225355302132666,3.225355302132666,3.225355302132666,3.3620703417435296,3.3620703417435296,3.3620703417435296
3680,5.898326485157013,5.898326485157013,5.898326485157013,3.414064219146967,3.414064219146967,3.414064219146967,3.2297443206235767,3.2297443206235767,3.2297443206235767,3.2228180407732725,3.2228180407732725,3.2228180407732725,3.362696145921946,3.362696145921946,3.362696145921946
3700,5.889592263698578,5.889592263698578,5.889592263698578,3.412823067009449,3.412823067009449,3.412823067009449,3.229074548669159,3.229074548669159,3.229074548669159,3.2190096273832025,3.2190096273832025,3.2190096273832025,3.3615107766538865,3.3615107766538865,3.3615107766538865
3720,5.890729919672013,5.890729919672013,5.890729919672013,3.4104092191159725,3.4104092191159725,3.4104092191159725,3.229405802115798,3.229405802115798,3.229405802115798,3.210259529855102,3.210259529855102,3.210259529855102,3.361166283637286,3.361166283637286,3.361166283637286
3740,5.935024645328522,5.935024645328522,5.935024645328522,3.4103766149282455,3.4103766149282455,3.4103766149282455,3.2257494693249464,3.2257494693249464,3.2257494693249464,3.2073846737574785,3.2073846737574785,3.2073846737574785,3.358818295001984,3.358818295001984,3.358818295001984
3760,5.967703354954719,5.967703354954719,5.967703354954719,3.4078625401854516,3.4078625401854516,3.4078625401854516,3.2238124125823377,3.2238124125823377,3.2238124125823377,3.205305342655629,3.205305342655629,3.205305342655629,3.357670095525682,3.357670095525682,3.357670095525682
3780,5.962684998512268,5.962684998512268,5.962684998512268,3.406305330097675,3.406305330097675,3.406305330097675,3.222665842324495,3.222665842324495,3.222665842324495,3.2033017515111712,3.2033017515111712,3.2033017515111712,3.356562837138772,3.356562837138772,3.356562837138772
3800,5.949659257531166,5.949659257531166,5.949659257531166,3.4060770158469675,3.4060770158469675,3.4060770158469675,3.2248243995010855,3.2248243995010855,3.2248243995010855,3.2004065099731087,3.2004065099731087,3.2004065099731087,3.3552873058617116,3.3552873058617116,3.3552873058617116
3820,5.941119130849838,5.941119130849838,5.941119130849838,3.4064296436309816,3.4064296436309816,3.4064296436309816,3.2290489753335714,3.2290489753335714,3.2290489753335714,3.1967516946978867,3.1967516946978867,3.1967516946978867,3.356947705484927,3.356947705484927,3.356947705484927
3840,5.930840465426445,5.930840465426445,5.930840465426445,3.405008932650089,3.405008932650089,3.405008932650089,3.2311521016806366,3.2311521016806366,3.2311521016806366,3.194933775700629,3.194933775700629,3.194933775700629,3.3556064632162452,3.3556064632162452,3.3556064632162452
3860,5.923059419989586,5.923059419989586,5.923059419989586,3.404331199079752,3.404331199079752,3.404331199079752,3.228379587046802,3.228379587046802,3.228379587046802,3.196502709984779,3.196502709984779,3.196502709984779,3.353242757096887,3.353242757096887,3.353242757096887
3880,5.920163311958313,5.920163311958313,5.920163311958313,3.4018056713044644,3.4018056713044644,3.4018056713044644,3.22489272352308,3.22489272352308,3.22489272352308,3.1969000482559204,3.1969000482559204,3.1969000482559204,3.35228145621717,3.35228145621717,3.35228145621717
3900,5.913407424688339,5.913407424688339,5.913407424688339,3.4003608241677283,3.4003608241677283,3.4003608241677283,3.2213504093512895,3.2213504093512895,3.2213504093512895,3.195231733955443,3.195231733955443,3.195231733955443,3.3504375079646707,3.3504375079646707,3.3504375079646707
3920,5.896930506825447,5.896930506825447,5.896930506825447,3.3999982844293117,3.3999982844293117,3.3999982844293117,3.2188862773030995,3.2188862773030995,3.2188862773030995,3.1947325320914386,3.1947325320914386,3.1947325320914386,3.349480579569936,3.349480579569936,3.349480579569936
3940,5.838005740642547,5.838005740642547,5.838005740642547,3.3983021922409535,3.3983021922409535,3.3983021922409535,3.218452355824411,3.218452355824411,3.218452355824411,3.1936974419280886,3.1936974419280886,3.1936974419280886,3.349036670662463,3.349036670662463,3.349036670662463
3960,5.788515796661377,5.788515796661377,5.788515796661377,3.39694038271904,3.39694038271904,3.39694038271904,3.2165200204774735,3.2165200204774735,3.2165200204774735,3.19259930184111,3.19259930184111,3.19259930184111,3.3451962992176414,3.3451962992176414,3.3451962992176414
3980,5.778531696796417,5.778531696796417,5.778531696796417,3.3959307958185674,3.3959307958185674,3.3959307958185674,3.215128681845963,3.215128681845963,3.215128681845963,3.1921228613238783,3.1921228613238783,3.1921228613238783,3.34447194121778,3.34447194121778,3.34447194121778
4000,5.790183091163636,5.790183091163636,5.790183091163636,3.3947625099122525,3.3947625099122525,3.3947625099122525,3.210737363658845,3.210737363658845,3.210737363658845,3.191805832311511,3.191805832311511,3.191805832311511,3.343756261058152,3.343756261058152,3.343756261058152
4020,5.796939740777016,5.796939740777016,5.796939740777016,3.3925433737039565,3.3925433737039565,3.3925433737039565,3.205544965155423,3.205544965155423,3.205544965155423,3.190317381033674,3.190317381033674,3.190317381033674,3.3406490805372595,3.3406490805372595,3.3406490805372595
4040,5.803984218239784,5.803984218239784,5.803984218239784,3.3902716019749644,3.3902716019749644,3.3902716019749644,3.203531107865274,3.203531107865274,3.203531107865274,3.18591647031717,3.18591647031717,3.18591647031717,3.33998495362699,3.33998495362699,3.33998495362699
4060,5.812214883565903,5.812214883565903,5.812214883565903,3.3880352717638016,3.3880352717638016,3.3880352717638016,3.20376264475286,3.20376264475286,3.20376264475286,3.1807349308859556,3.1807349308859556,3.1807349308859556,3.338792532645166,3.338792532645166,3.338792532645166
4080,5.83106476008892,5.83106476008892,5.83106476008892,3.387742437124252,3.387742437124252,3.387742437124252,3.2053661407902836,3.2053661407902836,3.2053661407902836,3.1821901603415608,3.1821901603415608,3.1821901603415608,3.3357808082178235,3.3357808082178235,3.3357808082178235
4100,5.8384747797250744,5.8384747797250744,5.8384747797250744,3.387566679865122,3.387566679865122,3.387566679865122,3.2058957711979748,3.2058957711979748,3.2058957711979748,3.1810845981072635,3.1810845981072635,3.1810845981072635,3.334142937399447,3.334142937399447,3.334142937399447
4120,5.839599162340164,5.839599162340164,5.839599162340164,3.386183189898729,3.386183189898729,3.386183189898729,3.2040396915748715,3.2040396915748715,3.2040396915748715,3.179600942535326,3.179600942535326,3.179600942535326,3.3326676427572965,3.3326676427572965,3.3326676427572965
4140,5.83468274474144,5.83468274474144,5.83468274474144,3.3845652332901954,3.3845652332901954,3.3845652332901954,3.203249494507909,3.203249494507909,3.203249494507909,3.179717431915924,3.179717431915924,3.179717431915924,3.3323273205384614,3.3323273205384614,3.3323273205384614
4160,5.850019473433495,5.850019473433495,5.850019473433495,3.3852568893134594,3.3852568893134594,3.3852568893134594,3.2038193315267565,3.2038193315267565,3.2038193315267565,3.1778828776162116,3.1778828776162116,3.1778828776162116,3.333363422192633,3.333363422192633,3.333363422192633
4180,5.8489373230934145,5.8489373230934145,5.8489373230934145,3.38320488139987,3.38320488139987,3.38320488139987,3.204724797308445,3.204724797308445,3.204724797308445,3.1769416808802635,3.1769416808802635,3.1769416808802635,3.3315521487221122,3.3315521487221122,3.3315521487221122
4200,5.834368480443954,5.834368480443954,5.834368480443954,3.381572162955999,3.381572162955999,3.381572162955999,3.2029970752075316,3.2029970752075316,3.2029970752075316,3.173727974072099,3.173727974072099,3.173727974072099,3.330345858708024,3.330345858708024,3.330345858708024
4220,5.817247958779335,5.817247958779335,5.817247958779335,3.3796506921947,3.3796506921947,3.3796506921947,3.2000259779393674,3.2000259779393674,3.2000259779393674,3.1717841487564145,3.1717841487564145,3.1717841487564145,3.3292578471452,3.3292578471452,3.3292578471452
4240,5.796884521842003,5.796884521842003,5.796884521842003,3.3794197615981103,3.3794197615981103,3.3794197615981103,3.2005191580206156,3.2005191580206156,3.2005191580206156,3.1691860809642822,3.1691860809642822,3.1691860809642822,3.328137427046895,3.328137427046895,3.328137427046895
4260,5.777234609127045,5.777234609127045,5.777234609127045,3.37964327737689,3.37964327737689,3.37964327737689,3.1999439365044235,3.1999439365044235,3.1999439365044235,3.167465473553166,3.167465473553166,3.167465473553166,3.3287733252346516,3.3287733252346516,3.3287733252346516
4280,5.7446752935647964,5.7446752935647964,5.7446752935647964,3.3779764369130136,3.3779764369130136,3.3779764369130136,3.1996782790124416,3.1996782790124416,3.1996782790124416,3.1605536424554885,3.1605536424554885,3.1605536424554885,3.3282260955497622,3.3282260955497622,3.3282260955497622
4300,5.731116916537285,5.731116916537285,5.731116916537285,3.3748520639538766,3.3748520639538766,3.3748520639538766,3.2002536699920894,3.2002536699920894,3.2002536699920894,3.1597420401498675,3.1597420401498675,3.1597420401498675,3.3274576415494086,3.3274576415494086,3.3274576415494086
4320,5.728991148471832,5.728991148471832,5.728991148471832,3.373255888223648,3.373255888223648,3.373255888223648,3.1998598270118235,3.1998598270118235,3.1998598270118235,3.158096361691132,3.158096361691132,3.158096361691132,3.324332127645612,3.324332127645612,3.324332127645612
4340,5.718899490833283,5.718899490833283,5.718899490833283,3.37318319067359,3.37318319067359,3.37318319067359,3.199447887800634,3.199447887800634,3.199447887800634,3.155147303827107,3.155147303827107,3.155147303827107,3.32308665394783,3.32308665394783,3.32308665394783
4360,5.701691489815712,5.701691489815712,5.701691489815712,3.371748581379652,3.371748581379652,3.371748581379652,3.195575174316764,3.195575174316764,3.195575174316764,3.153435568260029,3.153435568260029,3.153435568260029,3.3215124137327074,3.3215124137327074,3.3215124137327074
4380,5.712692637443542,5.712692637443542,5.712692637443542,3.3706081034243107,3.3706081034243107,3.3706081034243107,3.1921362913027407,3.1921362913027407,3.1921362913027407,3.148709903974086,3.148709903974086,3.148709903974086,3.319908127337694,3.319908127337694,3.319908127337694
4400,5.715891793370247,5.715891793370247,5.715891793370247,3.369483852237463,3.369483852237463,3.369483852237463,3.191609652787447,3.191609652787447,3.191609652787447,3.1464525480940937,3.1464525480940937,3.1464525480940937,3.3189240695536135,3.3189240695536135,3.3189240695536135
4420,5.72914292871952,5.72914292871952,5.72914292871952,3.367580741494894,3.367580741494894,3.367580741494894,3.1909897001087666,3.1909897001087666,3.1909897001087666,3.1472631485853344,3.1472631485853344,3.1472631485853344,3.3189428627863524,3.3189428627863524,3.3189428627863524
4440,5.73188602745533,5.73188602745533,5.73188602745533,3.366409691274166,3.366409691274166,3.366409691274166,3.1881792223453522,3.1881792223453522,3.1881792223453522,3.1492417342029513,3.1492417342029513,3.1492417342029513,3.3171750476583837,3.3171750476583837,3.3171750476583837
4460,5.730064101815223,5.730064101815223,5.730064101815223,3.36404079452157,3.36404079452157,3.36404079452157,3.1860094452276826,3.1860094452276826,3.1860094452276826,3.146587442625314,3.146587442625314,3.146587442625314,3.312846711501479,3.312846711501479,3.312846711501479
4480,5.730867708325386,5.730867708325386,5.730867708325386,3.364180167168379,3.364180167168379,3.364180167168379,3.1842140328884123,3.1842140328884123,3.1842140328884123,3.1477979126479476,3.1477979126479476,3.1477979126479476,3.3118842070922256,3.3118842070922256,3.3118842070922256
4500,5.751076482534408,5.751076482534408,5.751076482534408,3.3646979296207427,3.3646979296207427,3.3646979296207427,3.1820848331972957,3.1820848331972957,3.1820848331972957,3.145772367985919,3.145772367985919,3.145772367985919,3.3111296556144953,3.3111296556144953,3.3111296556144953
4520,5.74891694009304,5.74891694009304,5.74891694009304,3.3627309127151968,3.3627309127151968,3.3627309127151968,3.1801065848767758,3.1801065848767758,3.1801065848767758,3.144127320777625,3.144127320777625,3.144127320777625,3.3128408905118705,3.3128408905118705,3.3128408905118705
4540,5.752382367253303,5.752382367253303,5.752382367253303,3.3608647464215755,3.3608647464215755,3.3608647464215755,3.177367177866399,3.177367177866399,3.177367177866399,3.142539799073711,3.142539799073711,3.142539799073711,3.310747737400234,3.310747737400234,3.310747737400234
4560,5.817392871379853,5.817392871379853,5.817392871379853,3.35874802544713,3.35874802544713,3.35874802544713,3.1781514966487885,3.1781514966487885,3.1781514966487885,3.1400187631789596,3.1400187631789596,3.1400187631789596,3.3109323543310167,3.3109323543310167,3.3109323543310167
4580,5.831494207978249,5.831494207978249,5.831494207978249,3.358044521510601,3.358044521510601,3.358044521510601,3.178396919630468,3.178396919630468,3.178396919630468,3.141457196539268,3.141457196539268,3.141457196539268,3.3109068966656925,3.3109068966656925,3.3109068966656925
4600,5.831362529397011,5.831362529397011,5.831362529397011,3.3567837072908877,3.3567837072908877,3.3567837072908877,3.1779494953900578,3.1779494953900578,3.1779494953900578,3.144726113025099,3.144726113025099,3.144726113025099,3.309833990260959,3.309833990260959,3.309833990260959
4620,5.825890249609947,5.825890249609947,5.825890249609947,3.3575960496068,3.3575960496068,3.3575960496068,3.179119212515652,3.179119212515652,3.179119212515652,3.1440327125508336,3.1440327125508336,3.1440327125508336,3.3088494661822914,3.3088494661822914,3.3088494661822914
4640,5.819655220508576,5.819655220508576,5.819655220508576,3.35654157191515,3.35654157191515,3.35654157191515,3.177933748885989,3.177933748885989,3.177933748885989,3.1444384636450557,3.1444384636450557,3.1444384636450557,3.3085058097168805,3.3085058097168805,3.3085058097168805
4660,5.815975190401077,5.815975190401077,5.815975190401077,3.3563181288540362,3.3563181288540362,3.3563181288540362,3.17861948531121,3.17861948531121,3.17861948531121,3.144166642148048,3.144166642148048,3.144166642148048,3.311343198530376,3.311343198530376,3.311343198530376
4680,5.8170688486099245,5.8170688486099245,5.8170688486099245,3.3537190714478493,3.3537190714478493,3.3537190714478493,3.177362138479948,3.177362138479948,3.177362138479948,3.1405237966775896,3.1405237966775896,3.1405237966775896,3.310574543103576,3.310574543103576,3.310574543103576
4700,5.804134801626206,5.804134801626206,5.804134801626206,3.351765005737543,3.351765005737543,3.351765005737543,3.1766382106766105,3.1766382106766105,3.1766382106766105,3.1417864886391906,3.1417864886391906,3.1417864886391906,3.3089763847738505,3.3089763847738505,3.3089763847738505
4720,5.883920509815216,5.883920509815216,5.883920509815216,3.3516871343553065,3.3516871343553065,3.3516871343553065,3.175953918658197,3.175953918658197,3.175953918658197,3.1408520081453024,3.1408520081453024,3.1408520081453024,3.3065186408907175,3.3065186408907175,3.3065186408907175
4740,5.96597717821598,5.96597717821598,5.96597717821598,3.3493100412189962,3.3493100412189962,3.3493100412189962,3.177481327280402,3.177481327280402,3.177481327280402,3.1386372852791102,3.1386372852791102,3.1386372852791102,3.3045954094082117,3.3045954094082117,3.3045954094082117
4760,5.920496053695679,5.920496053695679,5.920496053695679,3.3473269748687744,3.3473269748687744,3.3473269748687744,3.178535768687725,3.178535768687725,3.178535768687725,3.13685755671002,3.13685755671002,3.13685755671002,3.302708149552345,3.302708149552345,3.302708149552345
4780,5.887765966653824,5.887765966653824,5.887765966653824,3.3454096250236036,3.3454096250236036,3.3454096250236036,3.1780080268904567,3.1780080268904567,3.1780080268904567,3.1351292143948375,3.1351292143948375,3.1351292143948375,3.3021037016808985,3.3021037016808985,3.3021037016808985
4800,5.872296565771103,5.872296565771103,5.872296565771103,3.3435616430640223,3.3435616430640223,3.3435616430640223,3.1764406022429466,3.1764406022429466,3.1764406022429466,3.1303742597158997,3.1303742597158997,3.1303742597158997,3.3020127948001026,3.3020127948001026,3.3020127948001026
4820,5.862961848974228,5.862961848974228,5.862961848974228,3.3430993770062924,3.3430993770062924,3.3430993770062924,3.17465042386204,3.17465042386204,3.17465042386204,3.129748982889578,3.129748982889578,3.129748982889578,3.3006838957592843,3.3006838957592843,3.3006838957592843
4840,5.913025898337364,5.913025898337364,5.913025898337364,3.342872256040573,3.342872256040573,3.342872256040573,3.1738780688866974,3.1738780688866974,3.1738780688866974,3.127662775479257,3.127662775479257,3.127662775479257,3.2995238579809665,3.2995238579809665,3.2995238579809665
4860,5.950229366421699,5.950229366421699,5.950229366421699,3.3426615671813487,3.3426615671813487,3.3426615671813487,3.172517973780632,3.172517973780632,3.172517973780632,3.127836722051725,3.127836722051725,3.127836722051725,3.2973059469461443,3.2973059469461443,3.2973059469461443
4880,5.962909848093987,5.962909848093987,5.962909848093987,3.3421719333529474,3.3421719333529474,3.3421719333529474,3.171914003752172,3.171914003752172,3.171914003752172,3.1266848318092526,3.1266848318092526,3.1266848318092526,3.2965441043674946,3.2965441043674946,3.2965441043674946
4900,6.061762422919274,6.061762422919274,6.061762422919274,3.3420138254761698,3.3420138254761698,3.3420138254761698,3.1714894742146136,3.1714894742146136,3.1714894742146136,3.124345301473513,3.124345301473513,3.124345301473513,3.2968220049515367,3.2968220049515367,3.2968220049515367
4920,6.016845016479492,6.016845016479492,6.016845016479492,3.3419185008108614,3.3419185008108614,3.3419185008108614,3.1715421396121384,3.1715421396121384,3.1715421396121384,3.12288605353795,3.12288605353795,3.12288605353795,3.2973482831940055,3.2973482831940055,3.2973482831940055
4940,5.954038460254669,5.954038460254669,5.954038460254669,3.340750523209572,3.340750523209572,3.340750523209572,3.1698816433548926,3.1698816433548926,3.1698816433548926,3.121969158137217,3.121969158137217,3.121969158137217,3.297342476174235,3.297342476174235,3.297342476174235
4960,5.935639557242394,5.935639557242394,5.935639557242394,3.340843354910612,3.340843354910612,3.340843354910612,3.166651892066002,3.166651892066002,3.166651892066002,3.1233882571477443,3.1233882571477443,3.1233882571477443,3.2953924837708475,3.2953924837708475,3.2953924837708475
4980,5.948684873580933,5.948684873580933,5.948684873580933,3.3408460718393327,3.3408460718393327,3.3408460718393327,3.164901343844831,3.164901343844831,3.164901343844831,3.121923568174243,3.121923568174243,3.121923568174243,3.2946817567944526,3.2946817567944526,3.2946817567944526
5000,5.955253223180771,5.955253223180771,5.955253223180771,3.3400290156900883,3.3400290156900883,3.3400290156900883,3.1670937399193644,3.1670937399193644,3.1670937399193644,3.1230420041363685,3.1230420041363685,3.1230420041363685,3.2932254640385508,3.2932254640385508,3.2932254640385508
5020,5.985336183905601,5.985336183905601,5.985336183905601,3.337043049931526,3.337043049931526,3.337043049931526,3.167192275002599,3.167192275002599,3.167192275002599,3.121114436397329,3.121114436397329,3.121114436397329,3.2930548593401907,3.2930548593401907,3.2930548593401907
5040,5.96136581659317,5.96136581659317,5.96136581659317,3.3333013258874415,3.3333013258874415,3.3333013258874415,3.16714460849762,3.16714460849762,3.16714460849762,3.1175080118328333,3.1175080118328333,3.1175080118328333,3.2917155876010655,3.2917155876010655,3.2917155876010655
5060,5.98926107108593,5.98926107108593,5.98926107108593,3.330870361328125,3.330870361328125,3.330870361328125,3.1658149145543577,3.1658149145543577,3.1658149145543577,3.1136778622493146,3.1136778622493146,3.1136778622493146,3.2912490887194874,3.2912490887194874,3.2912490887194874
5080,6.013720034360886,6.013720034360886,6.013720034360886,3.3297512376308442,3.3297512376308442,3.3297512376308442,3.1654076244682074,3.1654076244682074,3.1654076244682074,3.1118907348439095,3.1118907348439095,3.1118907348439095,3.2899339467287065,3.2899339467287065,3.2899339467287065
5100,5.924334036111832,5.924334036111832,5.924334036111832,3.3296480509638786,3.3296480509638786,3.3296480509638786,3.1644569304957986,3.1644569304957986,3.1644569304957986,3.113464346854016,3.113464346854016,3.113464346854016,3.288931651413441,3.288931651413441,3.288931651413441
5120,5.896407874822617,5.896407874822617,5.896407874822617,3.327429211437702,3.327429211437702,3.327429211437702,3.164532808586955,3.164532808586955,3.164532808586955,3.11389286336489,3.11389286336489,3.11389286336489,3.2872375636920332,3.2872375636920332,3.2872375636920332
5140,5.925571234822273,5.925571234822273,5.925571234822273,3.3275747533142566,3.3275747533142566,3.3275747533142566,3.164709449224174,3.164709449224174,3.164709449224174,3.1120940680243074,3.1120940680243074,3.1120940680243074,3.286574504747987,3.286574504747987,3.286574504747987
5160,5.9256641077995305,5.9256641077995305,5.9256641077995305,3.3267994448542595,3.3267994448542595,3.3267994448542595,3.1648054436594246,3.1648054436594246,3.1648054436594246,3.111300088558346,3.111300088558346,3.111300088558346,3.285709614865482,3.285709614865482,3.285709614865482
5180,5.911400649547577,5.911400649547577,5.911400649547577,3.3260213296115397,3.3260213296115397,3.3260213296115397,3.16469494715333,3.16469494715333,3.16469494715333,3.1100439753290265,3.1100439753290265,3.1100439753290265,3.2854233686625958,3.2854233686625958,3.2854233686625958
5200,5.922273250222206,5.922273250222206,5.922273250222206,3.325095572322607,3.325095572322607,3.325095572322607,3.161282522901893,3.161282522901893,3.161282522901893,3.106865219864994,3.106865219864994,3.106865219864994,3.2839170487970115,3.2839170487970115,3.2839170487970115
5220,5.903529468178749,5.903529468178749,5.903529468178749,3.3257365857064722,3.3257365857064722,3.3257365857064722,3.1596342723816635,3.1596342723816635,3.1596342723816635,3.106429140614346,3.106429140614346,3.106429140614346,3.2811286121979357,3.2811286121979357,3.2811286121979357
5240,5.877348717451095,5.877348717451095,5.877348717451095,3.3256226977705956,3.3256226977705956,3.3256226977705956,3.158229395672679,3.158229395672679,3.158229395672679,3.1043766925856473,3.1043766925856473,3.1043766925856473,3.281452984213829,3.281452984213829,3.281452984213829
5260,5.806764660477638,5.806764660477638,5.806764660477638,3.323860830813646,3.323860830813646,3.323860830813646,3.15841841917485,3.15841841917485,3.15841841917485,3.1031914880033584,3.1031914880033584,3.1031914880033584,3.2820593871548773,3.2820593871548773,3.2820593871548773
5280,5.755050672292709,5.755050672292709,5.755050672292709,3.323054780960083,3.323054780960083,3.323054780960083,3.1572101225331424,3.1572101225331424,3.1572101225331424,3.1043949366454036,3.1043949366454036,3.1043949366454036,3.280773490481079,3.280773490481079,3.280773490481079
5300,5.8060387700796126,5.8060387700796126,5.8060387700796126,3.320481461286545,3.320481461286545,3.320481461286545,3.157087010666728,3.157087010666728,3.157087010666728,3.099507528794929,3.099507528794929,3.099507528794929,3.279253993704915,3.279253993704915,3.279253993704915
5320,5.833643672466278,5.833643672466278,5.833643672466278,3.3192440986633303,3.3192440986633303,3.3192440986633303,3.155420618019998,3.155420618019998,3.155420618019998,3.0979483105335386,3.0979483105335386,3.0979483105335386,3.27852250661701,3.27852250661701,3.27852250661701
5340,5.7997960460186,5.7997960460186,5.7997960460186,3.317060346156359,3.317060346156359,3.317060346156359,3.1534097497165203,3.1534097497165203,3.1534097497165203,3.0991557379160075,3.0991557379160075,3.0991557379160075,3.2772354457899926,3.2772354457899926,3.2772354457899926
5360,5.838331336379051,5.838331336379051,5.838331336379051,3.3147085458040237,3.3147085458040237,3.3147085458040237,3.1530672034621237,3.1530672034621237,3.1530672034621237,3.0983951923623683,3.0983951923623683,3.0983951923623683,3.2772595936059954,3.2772595936059954,3.2772595936059954
5380,5.859645524024963,5.859645524024963,5.859645524024963,3.3121340346336363,3.3121340346336363,3.3121340346336363,3.151967028491199,3.151967028491199,3.151967028491199,3.0966504879668353,3.0966504879668353,3.0966504879668353,3.275097535997629,3.275097535997629,3.275097535997629
5400,5.871485211849213,5.871485211849213,5.871485211849213,3.31075484380126,3.31075484380126,3.31075484380126,3.152792202308774,3.152792202308774,3.152792202308774,3.099373084763065,3.099373084763065,3.099373084763065,3.276833997219801,3.276833997219801,3.276833997219801
5420,5.878818114995957,5.878818114995957,5.878818114995957,3.309408938139677,3.309408938139677,3.309408938139677,3.15320946443826,3.15320946443826,3.15320946443826,3.0956378621794283,3.0956378621794283,3.0956378621794283,3.2775749453157186,3.2775749453157186,3.2775749453157186
5440,5.928674365282059,5.928674365282059,5.928674365282059,3.308952809870243,3.308952809870243,3.308952809870243,3.154362183921039,3.154362183921039,3.154362183921039,3.09626018804498,3.09626018804498,3.09626018804498,3.277255839705467,3.277255839705467,3.277255839705467
5460,5.981578531861305,5.981578531861305,5.981578531861305,3.308791631758213,3.308791631758213,3.308791631758213,3.1524668718129396,3.1524668718129396,3.1524668718129396,3.0997221355419606,3.0997221355419606,3.0997221355419606,3.2753400510549544,3.2753400510549544,3.2753400510549544
5480,6.023812860250473,6.023812860250473,6.023812860250473,3.3093089295923708,3.3093089295923708,3.3093089295923708,3.151273522861302,3.151273522861302,3.151273522861302,3.0974710088502615,3.0974710088502615,3.0974710088502615,3.274992578290403,3.274992578290403,3.274992578290403
5500,5.952881084680557,5.952881084680557,5.952881084680557,3.308959760814905,3.308959760814905,3.308959760814905,3.149439552500844,3.149439552500844,3.149439552500844,3.0965110196731986,3.0965110196731986,3.0965110196731986,3.27417767457664,3.27417767457664,3.27417767457664
5520,5.9033470582962035,5.9033470582962035,5.9033470582962035,3.3077342008054256,3.3077342008054256,3.3077342008054256,3.151035204306245,3.151035204306245,3.151035204306245,3.0964615990407767,3.0964615990407767,3.0964615990407767,3.2740944715216758,3.2740944715216758,3.2740944715216758
5540,5.876212309002876,5.876212309002876,5.876212309002876,3.307916466742754,3.307916466742754,3.307916466742754,3.1509625305235387,3.1509625305235387,3.1509625305235387,3.0932714460231363,3.0932714460231363,3.0932714460231363,3.2742431312799454,3.2742431312799454,3.2742431312799454
5560,5.842152398228645,5.842152398228645,5.842152398228645,3.307525870651007,3.307525870651007,3.307525870651007,3.1502124109119176,3.1502124109119176,3.1502124109119176,3.090579333268106,3.090579333268106,3.090579333268106,3.273558658659458,3.273558658659458,3.273558658659458
5580,5.865148990154267,5.865148990154267,5.865148990154267,3.3081005302071573,3.3081005302071573,3.3081005302071573,3.149530482850969,3.149530482850969,3.149530482850969,3.0880469726212323,3.0880469726212323,3.0880469726212323,3.2733524725213647,3.2733524725213647,3.2733524725213647
5600,5.847057366371155,5.847057366371155,5.847057366371155,3.3075111344456674,3.3075111344456674,3.3075111344456674,3.1473229655995967,3.1473229655995967,3.1473229655995967,3.0849626105092467,3.0849626105092467,3.0849626105092467,3.271488982103765,3.271488982103765,3.271488982103765
5620,5.871463322639466,5.871463322639466,5.871463322639466,3.30454991042614,3.30454991042614,3.30454991042614,3.144727505892515,3.144727505892515,3.144727505892515,3.086311491113156,3.086311491113156,3.086311491113156,3.270965544357896,3.270965544357896,3.270965544357896
5640,5.8622066968679425,5.8622066968679425,5.8622066968679425,3.3047904367744922,3.3047904367744922,3.3047904367744922,3.1435410098358987,3.1435410098358987,3.1435410098358987,3.0855871340073646,3.0855871340073646,3.0855871340073646,3.269385996051133,3.269385996051133,3.269385996051133
5660,5.825485039949417,5.825485039949417,5.825485039949417,3.303872884362936,3.303872884362936,3.303872884362936,3.143622286841273,3.143622286841273,3.143622286841273,3.0817010911554097,3.0817010911554097,3.0817010911554097,3.2681368477270007,3.2681368477270007,3.2681368477270007
5680,5.841915256381035,5.841915256381035,5.841915256381035,3.302415890544653,3.302415890544653,3.302415890544653,3.146109664142132,3.146109664142132,3.146109664142132,3.080489548090845,3.080489548090845,3.080489548090845,3.2687386390566826,3.2687386390566826,3.2687386390566826
5700,5.857929725646972,5.857929725646972,5.857929725646972,3.3019666838645936,3.3019666838645936,3.3019666838645936,3.1483082826808095,3.1483082826808095,3.1483082826808095,3.078167882701382,3.078167882701382,3.078167882701382,3.268147302158177,3.268147302158177,3.268147302158177
5720,5.858094223737717,5.858094223737717,5.858094223737717,3.2997150272130966,3.2997150272130966,3.2997150272130966,3.146554996110499,3.146554996110499,3.146554996110499,3.0756581042241304,3.0756581042241304,3.0756581042241304,3.2673582382500173,3.2673582382500173,3.2673582382500173
5740,5.857112495899201,5.857112495899201,5.857112495899201,3.299540647119284,3.299540647119284,3.299540647119284,3.146009318418801,3.146009318418801,3.146009318418801,3.076757837124169,3.076757837124169,3.076757837124169,3.26794154305011,3.26794154305011,3.26794154305011
5760,5.829418259263039,5.829418259263039,5.829418259263039,3.298068973273039,3.298068973273039,3.298068973273039,3.145460523702204,3.145460523702204,3.145460523702204,3.077098061926663,3.077098061926663,3.077098061926663,3.2665461075678466,3.2665461075678466,3.2665461075678466
5780,5.765366740226746,5.765366740226746,5.765366740226746,3.2964818120002746,3.2964818120002746,3.2964818120002746,3.1462533470615743,3.1462533470615743,3.1462533470615743,3.0778420565184206,3.0778420565184206,3.0778420565184206,3.26441633105278,3.26441633105278,3.26441633105278
5800,5.742457154393196,5.742457154393196,5.742457154393196,3.2975015968084334,3.2975015968084334,3.2975015968084334,3.145833902619779,3.145833902619779,3.145833902619779,3.074578226543963,3.074578226543963,3.074578226543963,3.2621236822754143,3.2621236822754143,3.2621236822754143
5820,5.755902876853943,5.755902876853943,5.755902876853943,3.2998218305408953,3.2998218305408953,3.2998218305408953,3.145377242155373,3.145377242155373,3.145377242155373,3.0731327568180857,3.0731327568180857,3.0731327568180857,3.2598365184292195,3.2598365184292195,3.2598365184292195
5840,5.740619762539864,5.740619762539864,5.740619762539864,3.298738923370838,3.298738923370838,3.298738923370838,3.1436440394818783,3.1436440394818783,3.1436440394818783,3.073436641516164,3.073436641516164,3.073436641516164,3.258282142020762,3.258282142020762,3.258282142020762
5860,5.7344318014383315,5.7344318014383315,5.7344318014383315,3.298905840665102,3.298905840665102,3.298905840665102,3.1420255091413853,3.1420255091413853,3.1420255091413853,3.074272149913013,3.074272149913013,3.074272149913013,3.2576849775761367,3.2576849775761367,3.2576849775761367
5880,5.672579894065857,5.672579894065857,5.672579894065857,3.2981589867174623,3.2981589867174623,3.2981589867174623,3.1398447532579303,3.1398447532579303,3.1398447532579303,3.0728066694177687,3.0728066694177687,3.0728066694177687,3.256825368702412,3.256825368702412,3.256825368702412
5900,5.641749048233033,5.641749048233033,5.641749048233033,3.2953297144174574,3.2953297144174574,3.2953297144174574,3.1381946016475557,3.1381946016475557,3.1381946016475557,3.072890273965895,3.072890273965895,3.072890273965895,3.2553758446127175,3.2553758446127175,3.2553758446127175
5920,5.62729036450386,5.62729036450386,5.62729036450386,3.297085528075695,3.297085528075695,3.297085528075695,3.137029842622578,3.137029842622578,3.137029842622578,3.0713082848489286,3.0713082848489286,3.0713082848489286,3.2539209657534958,3.2539209657534958,3.2539209657534958
5940,5.623810104131699,5.623810104131699,5.623810104131699,3.295200555175543,3.295200555175543,3.295200555175543,3.13690576441586,3.13690576441586,3.13690576441586,3.069365726225078,3.069365726225078,3.069365726225078,3.251615620367229,3.251615620367229,3.251615620367229
5960,5.658930142521858,5.658930142521858,5.658930142521858,3.2960302329063413,3.2960302329063413,3.2960302329063413,3.1374455435201525,3.1374455435201525,3.1374455435201525,3.0665031061973425,3.0665031061973425,3.0665031061973425,3.2529275177791717,3.2529275177791717,3.2529275177791717
5980,5.691711373329163,5.691711373329163,5.691711373329163,3.2952762335538863,3.2952762335538863,3.2952762335538863,3.1350045215710995,3.1350045215710995,3.1350045215710995,3.0641292199958117,3.0641292199958117,3.0641292199958117,3.254608872979879,3.254608872979879,3.254608872979879
6000,5.699367208480836,5.699367208480836,5.699367208480836,3.2944524118304255,3.2944524118304255,3.2944524118304255,3.135131954438984,3.135131954438984,3.135131954438984,3.06346142497845,3.06346142497845,3.06346142497845,3.253541607558727,3.253541607558727,3.253541607558727
6020,5.6241822212934505,5.6241822212934505,5.6241822212934505,3.291911861896515,3.291911861896515,3.291911861896515,3.133944530822337,3.133944530822337,3.133944530822337,3.063194860070944,3.063194860070944,3.063194860070944,3.253698148094118,3.253698148094118,3.253698148094118
6040,5.582157199382783,5.582157199382783,5.582157199382783,3.290197879523039,3.290197879523039,3.290197879523039,3.1337454990297555,3.1337454990297555,3.1337454990297555,3.059787569800392,3.059787569800392,3.059787569800392,3.255022970587015,3.255022970587015,3.255022970587015
6060,5.5610886460542694,5.5610886460542694,5.5610886460542694,3.289064840823412,3.289064840823412,3.289064840823412,3.135645336471498,3.135645336471498,3.135645336471498,3.0587882600352168,3.0587882600352168,3.0587882600352168,3.255057386532426,3.255057386532426,3.255057386532426
6080,5.554135378003122,5.554135378003122,5.554135378003122,3.288111408650875,3.288111408650875,3.288111408650875,3.1361981911584733,3.1361981911584733,3.1361981911584733,3.060141392480582,3.060141392480582,3.060141392480582,3.2545017404854297,3.2545017404854297,3.2545017404854297
6100,5.546417622566224,5.546417622566224,5.546417622566224,3.2887720519304278,3.2887720519304278,3.2887720519304278,3.1353717441111804,3.1353717441111804,3.1353717441111804,3.0584448849968613,3.0584448849968613,3.0584448849968613,3.2559938815608622,3.2559938815608622,3.2559938815608622
6120,5.544446137547494,5.544446137547494,5.544446137547494,3.2866084218025207,3.2866084218025207,3.2866084218025207,3.1360942612960936,3.1360942612960936,3.1360942612960936,3.06182821623981,3.06182821623981,3.06182821623981,3.2567264206334947,3.2567264206334947,3.2567264206334947
6140,5.53561243236065,5.53561243236065,5.53561243236065,3.2872014263272287,3.2872014263272287,3.2872014263272287,3.134633261077106,3.134633261077106,3.134633261077106,3.0627715754602103,3.0627715754602103,3.0627715754602103,3.2590134462714193,3.2590134462714193,3.2590134462714193
6160,5.489323280453682,5.489323280453682,5.489323280453682,3.2867831818759443,3.2867831818759443,3.2867831818759443,3.133522483445704,3.133522483445704,3.133522483445704,3.0625426320917906,3.0625426320917906,3.0625426320917906,3.2568966709822416,3.2568966709822416,3.2568966709822416
6180,5.4479745906591415,5.4479745906591415,5.4479745906591415,3.284688899517059,3.284688899517059,3.284688899517059,3.135112043134868,3.135112043134868,3.135112043134868,3.0648591370135545,3.0648591370135545,3.0648591370135545,3.2555389261618255,3.2555389261618255,3.2555389261618255
6200,5.426185700893402,5.426185700893402,5.426185700893402,3.282532807588577,3.282532807588577,3.282532807588577,3.1349104008451105,3.1349104008451105,3.1349104008451105,3.0658750578388574,3.0658750578388574,3.0658750578388574,3.253878458403051,3.253878458403051,3.253878458403051
6220,5.412357179522514,5.412357179522514,5.412357179522514,3.2819929960370064,3.2819929960370064,3.2819929960370064,3.1364197128638627,3.1364197128638627,3.1364197128638627,3.0641942976415155,3.0641942976415155,3.0641942976415155,3.2544733691215515,3.2544733691215515,3.2544733691215515
6240,5.407184256315231,5.407184256315231,5.407184256315231,3.282343931347132,3.282343931347132,3.282343931347132,3.1362998999282716,3.1362998999282716,3.1362998999282716,3.065259128026664,3.065259128026664,3.065259128026664,3.2517217181995512,3.2517217181995512,3.2517217181995512
6260,5.404149141311645,5.404149141311645,5.404149141311645,3.2818961477279665,3.2818961477279665,3.2818961477279665,3.1353475539013744,3.1353475539013744,3.1353475539013744,3.0637396708969025,3.0637396708969025,3.0637396708969025,3.250642646588385,3.250642646588385,3.250642646588385
6280,5.397590932846069,5.397590932846069,5.397590932846069,3.281162367761135,3.281162367761135,3.281162367761135,3.133292776159942,3.133292776159942,3.133292776159942,3.064125928739086,3.064125928739086,3.064125928739086,3.2494659283012153,3.2494659283012153,3.2494659283012153
6300,5.390732333064079,5.390732333064079,5.390732333064079,3.2795750072598455,3.2795750072598455,3.2795750072598455,3.1336082689464093,3.1336082689464093,3.1336082689464093,3.063315394502133,3.063315394502133,3.063315394502133,3.2485438089817764,3.2485438089817764,3.2485438089817764
6320,5.395852236151695,5.395852236151695,5.395852236151695,3.2805426782369613,3.2805426782369613,3.2805426782369613,3.131041578017175,3.131041578017175,3.131041578017175,3.059187376527116,3.059187376527116,3.059187376527116,3.2476813870668413,3.2476813870668413,3.2476813870668413
6340,5.39357439994812,5.39357439994812,5.39357439994812,3.279639031291008,3.279639031291008,3.279639031291008,3.131356355175376,3.131356355175376,3.131356355175376,3.0566032896377147,3.0566032896377147,3.0566032896377147,3.245412273481488,3.245412273481488,3.245412273481488
6360,5.393862237930298,5.393862237930298,5.393862237930298,3.278332273364067,3.278332273364067,3.278332273364067,3.13222875777632,3.13222875777632,3.13222875777632,3.0579700340051206,3.0579700340051206,3.0579700340051206,3.2462874821946026,3.2462874821946026,3.2462874821946026
6380,5.392562256455421,5.392562256455421,5.392562256455421,3.2789168317615984,3.2789168317615984,3.2789168317615984,3.130941997505724,3.130941997505724,3.130941997505724,3.05715038892813,3.05715038892813,3.05715038892813,3.2431375839933754,3.2431375839933754,3.2431375839933754
6400,5.38919930756092,5.38919930756092,5.38919930756092,3.2796212393045425,3.2796212393045425,3.2796212393045425,3.128471538387239,3.128471538387239,3.128471538387239,3.0558735687378795,3.0558735687378795,3.0558735687378795,3.24519377220422,3.24519377220422,3.24519377220422
6420,5.38729327917099,5.38729327917099,5.38729327917099,3.280590141713619,3.280590141713619,3.280590141713619,3.1269586803391576,3.1269586803391576,3.1269586803391576,3.0535588370729236,3.0535588370729236,3.0535588370729236,3.2427444829419256,3.2427444829419256,3.2427444829419256
6440,5.390145788788796,5.390145788788796,5.390145788788796,3.2789876198768617,3.2789876198768617,3.2789876198768617,3.125444464199245,3.125444464199245,3.125444464199245,3.0506636120565234,3.0506636120565234,3.0506636120565234,3.245952522009611,3.245952522009611,3.245952522009611
6460,5.397940279841423,5.397940279841423,5.397940279841423,3.279155243784189,3.279155243784189,3.279155243784189,3.1244553887099027,3.1244553887099027,3.1244553887099027,3.050582337314263,3.050582337314263,3.050582337314263,3.245536862798035,3.245536862798035,3.245536862798035
6480,5.398650368452072,5.398650368452072,5.398650368452072,3.2769715531170367,3.2769715531170367,3.2769715531170367,3.126091288663447,3.126091288663447,3.126091288663447,3.0486232572048904,3.0486232572048904,3.0486232572048904,3.246309680491686,3.246309680491686,3.246309680491686
6500,5.39551744222641,5.39551744222641,5.39551744222641,3.2770487967133524,3.2770487967133524,3.2770487967133524,3.1248336385190485,3.1248336385190485,3.1248336385190485,3.047828076612204,3.047828076612204,3.047828076612204,3.2467973386123776,3.2467973386123776,3.2467973386123776
6520,5.380686581134796,5.380686581134796,5.380686581134796,3.275274732261896,3.275274732261896,3.275274732261896,3.1268908267095683,3.1268908267095683,3.1268908267095683,3.0467021733056754,3.0467021733056754,3.0467021733056754,3.244832485988736,3.244832485988736,3.244832485988736
6540,5.369552738666535,5.369552738666535,5.369552738666535,3.2729320146143435,3.2729320146143435,3.2729320146143435,3.1266242496296766,3.1266242496296766,3.1266242496296766,3.0455609735101463,3.0455609735101463,3.0455609735101463,3.243718588836491,3.243718588836491,3.243718588836491
6560,5.35963327229023,5.35963327229023,5.35963327229023,3.2727063147723676,3.2727063147723676,3.2727063147723676,3.124091779701412,3.124091779701412,3.124091779701412,3.045151567980647,3.045151567980647,3.045151567980647,3.242669476568699,3.242669476568699,3.242669476568699
6580,5.350476969480514,5.350476969480514,5.350476969480514,3.2740739084780217,3.2740739084780217,3.2740739084780217,3.1226485686004164,3.1226485686004164,3.1226485686004164,3.0425918292999268,3.0425918292999268,3.0425918292999268,3.2448206108435986,3.2448206108435986,3.2448206108435986
6600,5.345284469723701,5.345284469723701,5.345284469723701,3.273934579342604,3.273934579342604,3.273934579342604,3.123498858064413,3.123498858064413,3.123498858064413,3.0412330077867953,3.0412330077867953,3.0412330077867953,3.243189464211464,3.243189464211464,3.243189464211464
6620,5.337365671992302,5.337365671992302,5.337365671992302,3.271351897120476,3.271351897120476,3.271351897120476,3.124192829877138,3.124192829877138,3.124192829877138,3.043602773211896,3.043602773211896,3.043602773211896,3.244272933974862,3.244272933974862,3.244272933974862
6640,5.321911532282829,5.321911532282829,5.321911532282829,3.2714285415410997,3.2714285415410997,3.2714285415410997,3.125777567625046,3.125777567625046,3.125777567625046,3.042911407900974,3.042911407900974,3.042911407900974,3.242114425562322,3.242114425562322,3.242114425562322
6660,5.3262630075216295,5.3262630075216295,5.3262630075216295,3.2705667412281034,3.2705667412281034,3.2705667412281034,3.1251734348013995,3.1251734348013995,3.1251734348013995,3.040399033781141,3.040399033781141,3.040399033781141,3.2406666285917165,3.2406666285917165,3.2406666285917165
6680,5.400860920548439,5.400860920548439,5.400860920548439,3.2700818663835527,3.2700818663835527,3.2700818663835527,3.124297240898013,3.124297240898013,3.124297240898013,3.038045553546399,3.038045553546399,3.038045553546399,3.237859225161374,3.237859225161374,3.237859225161374
6700,5.46324649810791,5.46324649810791,5.46324649810791,3.2695556147396565,3.2695556147396565,3.2695556147396565,3.122540760412812,3.122540760412812,3.122540760412812,3.0399873451702297,3.0399873451702297,3.0399873451702297,3.2352297235652805,3.2352297235652805,3.2352297235652805
6720,5.528308706879616,5.528308706879616,5.528308706879616,3.2685495233535766,3.2685495233535766,3.2685495233535766,3.118977932967246,3.118977932967246,3.118977932967246,3.039240810852498,3.039240810852498,3.039240810852498,3.2338321628794073,3.2338321628794073,3.2338321628794073
6740,5.639696630835533,5.639696630835533,5.639696630835533,3.2688959528505803,3.2688959528505803,3.2688959528505803,3.1170925368368625,3.1170925368368625,3.1170925368368625,3.039026786237955,3.039026786237955,3.039026786237955,3.234247584119439,3.234247584119439,3.234247584119439
6760,5.708519961833954,5.708519961833954,5.708519961833954,3.26745859131217,3.26745859131217,3.26745859131217,3.1194638450816274,3.1194638450816274,3.1194638450816274,3.036792720602825,3.036792720602825,3.036792720602825,3.2323871655762195,3.2323871655762195,3.2323871655762195
6780,5.737827293872833,5.737827293872833,5.737827293872833,3.266800118535757,3.266800118535757,3.266800118535757,3.11900576479733,3.11900576479733,3.11900576479733,3.036359131876379,3.036359131876379,3.036359131876379,3.230806603655219,3.230806603655219,3.230806603655219
6800,5.764993957281113,5.764993957281113,5.764993957281113,3.2641527411341666,3.2641527411341666,3.2641527411341666,3.118673574924469,3.118673574924469,3.118673574924469,3.035369592271745,3.035369592271745,3.035369592271745,3.2305458291992544,3.2305458291992544,3.2305458291992544
6820,5.813015294075012,5.813015294075012,5.813015294075012,3.2644858615100385,3.2644858615100385,3.2644858615100385,3.1191673402860762,3.1191673402860762,3.1191673402860762,3.032485386682674,3.032485386682674,3.032485386682674,3.229836101233959,3.229836101233959,3.229836101233959
6840,5.8471322065591815,5.8471322065591815,5.8471322065591815,3.264786479026079,3.264786479026079,3.264786479026079,3.1184821654483676,3.1184821654483676,3.1184821654483676,3.0340684302803127,3.0340684302803127,3.0340684302803127,3.229158095419407,3.229158095419407,3.229158095419407
6860,5.9098910653591155,5.9098910653591155,5.9098910653591155,3.2631046430766584,3.2631046430766584,3.2631046430766584,3.1186213319003584,3.1186213319003584,3.1186213319003584,3.035317767420784,3.035317767420784,3.035317767420784,3.2285639042407275,3.2285639042407275,3.2285639042407275
6880,5.8889589625597,5.8889589625597,5.8889589625597,3.2650344800949096,3.2650344800949096,3.2650344800949096,3.1159625128656625,3.1159625128656625,3.1159625128656625,3.0342091153841464,3.0342091153841464,3.0342091153841464,3.22784191057086,3.22784191057086,3.22784191057086
6900,5.8425891554355625,5.8425891554355625,5.8425891554355625,3.264620401263237,3.264620401263237,3.264620401263237,3.116637309193611,3.116637309193611,3.116637309193611,3.0313274885900316,3.0313274885900316,3.0313274885900316,3.2277314203605054,3.2277314203605054,3.2277314203605054
6920,5.788213814496994,5.788213814496994,5.788213814496994,3.2668319818377496,3.2668319818377496,3.2668319818377496,3.1194673405215143,3.1194673405215143,3.1194673405215143,3.031708761556074,3.031708761556074,3.031708761556074,3.228297269158065,3.228297269158065,3.228297269158065
6940,5.688408525586128,5.688408525586128,5.688408525586128,3.2676142600178717,3.2676142600178717,3.2676142600178717,3.118987786397338,3.118987786397338,3.118987786397338,3.0316131096053867,3.0316131096053867,3.0316131096053867,3.226626317538321,3.226626317538321,3.226626317538321
6960,5.627095688581466,5.627095688581466,5.627095688581466,3.2680346664786337,3.2680346664786337,3.2680346664786337,3.116783238351345,3.116783238351345,3.116783238351345,3.031802780656144,3.031802780656144,3.031802780656144,3.2259777820110322,3.2259777820110322,3.2259777820110322
6980,5.601154282093048,5.601154282093048,5.601154282093048,3.266228474229574,3.266228474229574,3.266228474229574,3.1172169864177706,3.1172169864177706,3.1172169864177706,3.033028427660465,3.033028427660465,3.033028427660465,3.224534571804106,3.224534571804106,3.224534571804106
7000,5.575815305113792,5.575815305113792,5.575815305113792,3.265836648195982,3.265836648195982,3.265836648195982,3.11676683280617,3.11676683280617,3.11676683280617,3.0330300597567112,3.0330300597567112,3.0330300597567112,3.224659923762083,3.224659923762083,3.224659923762083
7020,5.5278038901090625,5.5278038901090625,5.5278038901090625,3.2651326890289782,3.2651326890289782,3.2651326890289782,3.114193007573485,3.114193007573485,3.114193007573485,3.0341930109076203,3.0341930109076203,3.0341930109076203,3.2229121788591146,3.2229121788591146,3.2229121788591146
7040,5.494604021310806,5.494604021310806,5.494604021310806,3.2640332955121996,3.2640332955121996,3.2640332955121996,3.11347556065768,3.11347556065768,3.11347556065768,3.0339501301851124,3.0339501301851124,3.0339501301851124,3.2230845773220063,3.2230845773220063,3.2230845773220063
7060,5.40405458509922,5.40405458509922,5.40405458509922,3.2632863351702692,3.2632863351702692,3.2632863351702692,3.1127159468457104,3.1127159468457104,3.1127159468457104,3.0320111603103577,3.0320111603103577,3.0320111603103577,3.2220828496292233,3.2220828496292233,3.2220828496292233
7080,5.337442538142204,5.337442538142204,5.337442538142204,3.260929972976446,3.260929972976446,3.260929972976446,3.112095914892852,3.112095914892852,3.112095914892852,3.0324653859995307,3.0324653859995307,3.0324653859995307,3.2224110054597257,3.2224110054597257,3.2224110054597257
7100,5.311429148316384,5.311429148316384,5.311429148316384,3.2599757258594035,3.2599757258594035,3.2599757258594035,3.111915658675134,3.111915658675134,3.111915658675134,3.0351405112445353,3.0351405112445353,3.0351405112445353,3.221900216266513,3.221900216266513,3.221900216266513
7120,5.2888386654853825,5.2888386654853825,5.2888386654853825,3.258359980434179,3.258359980434179,3.258359980434179,3.10875511392951,3.10875511392951,3.10875511392951,3.032749635037035,3.032749635037035,3.032749635037035,3.221000200510025,3.221000200510025,3.221000200510025
7140,5.268895387649536,5.268895387649536,5.268895387649536,3.2576846401393413,3.2576846401393413,3.2576846401393413,3.1103301686421037,3.1103301686421037,3.1103301686421037,3.0302390496712177,3.0302390496712177,3.0302390496712177,3.220621754042804,3.220621754042804,3.220621754042804
7160,5.250144749879837,5.250144749879837,5.250144749879837,3.2567127031087875,3.2567127031087875,3.2567127031087875,3.1099932161346078,3.1099932161346078,3.1099932161346078,3.0288018262479453,3.0288018262479453,3.0288018262479453,3.220975567176938,3.220975567176938,3.220975567176938
7180,5.237069006562233,5.237069006562233,5.237069006562233,3.2574555182456972,3.2574555182456972,3.2574555182456972,3.1100701363012195,3.1100701363012195,3.1100701363012195,3.033600486647338,3.033600486647338,3.033600486647338,3.221358007006347,3.221358007006347,3.221358007006347
7200,5.225421668887138,5.225421668887138,5.225421668887138,3.2566529415547847,3.2566529415547847,3.2566529415547847,3.1109502394124866,3.1109502394124866,3.1109502394124866,3.035569207035005,3.035569207035005,3.035569207035005,3.220388563983142,3.220388563983142,3.220388563983142
7220,5.2186387890577315,5.2186387890577315,5.2186387890577315,3.2561654755473137,3.2561654755473137,3.2561654755473137,3.1119908827543257,3.1119908827543257,3.1119908827543257,3.033916175328195,3.033916175328195,3.033916175328195,3.2222505109012127,3.2222505109012127,3.2222505109012127
7240,5.205398530364037,5.205398530364037,5.205398530364037,3.2558964690566063,3.2558964690566063,3.2558964690566063,3.1128270131349565,3.1128270131349565,3.1128270131349565,3.0315859262552114,3.0315859262552114,3.0315859262552114,3.2199939753860236,3.2199939753860236,3.2199939753860236
7260,5.1967162108421325,5.1967162108421325,5.1967162108421325,3.25630972892046,3.25630972892046,3.25630972892046,3.1140173257887365,3.1140173257887365,3.1140173257887365,3.0300741714518518,3.0300741714518518,3.0300741714518518,3.2200461300462484,3.2200461300462484,3.2200461300462484
7280,5.189003438353539,5.189003438353539,5.189003438353539,3.2563160437345506,3.2563160437345506,3.2563160437345506,3.1153460302576423,3.1153460302576423,3.1153460302576423,3.030295836804435,3.030295836804435,3.030295836804435,3.219972150810063,3.219972150810063,3.219972150810063
7300,5.18068954706192,5.18068954706192,5.18068954706192,3.2560438241064547,3.2560438241064547,3.2560438241064547,3.1131873793527483,3.1131873793527483,3.1131873793527483,3.0243113861139865,3.0243113861139865,3.0243113861139865,3.2184690448269246,3.2184690448269246,3.2184690448269246
7320,5.174937054514885,5.174937054514885,5.174937054514885,3.2549328485131266,3.2549328485131266,3.2549328485131266,3.1126810447126627,3.1126810447126627,3.1126810447126627,3.0251033191382883,3.0251033191382883,3.0251033191382883,3.2194612338766455,3.2194612338766455,3.2194612338766455
7340,5.167076456546783,5.167076456546783,5.167076456546783,3.2531885734200476,3.2531885734200476,3.2531885734200476,3.1113957658037545,3.1113957658037545,3.1113957658037545,3.025842814510688,3.025842814510688,3.025842814510688,3.2193980767577886,3.2193980767577886,3.2193980767577886
7360,5.1598733431100845,5.1598733431100845,5.1598733431100845,3.252037726789713,3.252037726789713,3.252037726789713,3.109945722967386,3.109945722967386,3.109945722967386,3.0243601898290216,3.0243601898290216,3.0243601898290216,3.2194076838344334,3.2194076838344334,3.2194076838344334
7380,5.1558256697654725,5.1558256697654725,5.1558256697654725,3.250359192788601,3.250359192788601,3.250359192788601,3.109342135451734,3.109342135451734,3.109342135451734,3.0157924995664507,3.0157924995664507,3.0157924995664507,3.218689010888338,3.218689010888338,3.218689010888338
7400,5.14842723429203,5.14842723429203,5.14842723429203,3.2506818655133247,3.2506818655133247,3.2506818655133247,3.1074339427053927,3.1074339427053927,3.1074339427053927,3.0132432399783284,3.0132432399783284,3.0132432399783284,3.216897344328463,3.216897344328463,3.216897344328463
7420,5.139701295495033,5.139701295495033,5.139701295495033,3.25008879378438,3.25008879378438,3.25008879378438,3.106084871776402,3.106084871776402,3.106084871776402,3.0113214888237416,3.0113214888237416,3.0113214888237416,3.214701646566391,3.214701646566391,3.214701646566391
7440,5.134752377271652,5.134752377271652,5.134752377271652,3.249529903680086,3.249529903680086,3.249529903680086,3.1050637754797936,3.1050637754797936,3.1050637754797936,3.0113411317020655,3.0113411317020655,3.0113411317020655,3.215153963342309,3.215153963342309,3.215153963342309
7460,5.130613587498665,5.130613587498665,5.130613587498665,3.2491816717386244,3.2491816717386244,3.2491816717386244,3.1016327411681415,3.1016327411681415,3.1016327411681415,3.012675937190652,3.012675937190652,3.012675937190652,3.216540726572275,3.216540726572275,3.216540726572275
7480,5.12587094604969,5.12587094604969,5.12587094604969,3.2497517539560796,3.2497517539560796,3.2497517539560796,3.098413033336401,3.098413033336401,3.098413033336401,3.0098869482800366,3.0098869482800366,3.0098869482800366,3.2149342050775886,3.2149342050775886,3.2149342050775886
7500,5.120934362411499,5.120934362411499,5.120934362411499,3.2487934137880803,3.2487934137880803,3.2487934137880803,3.099033811837435,3.099033811837435,3.099033811837435,3.0129019396472723,3.0129019396472723,3.0129019396472723,3.217106721960008,3.217106721960008,3.217106721960008
7520,5.116327846050263,5.116327846050263,5.116327846050263,3.2490419067442424,3.2490419067442424,3.2490419067442424,3.099946621619165,3.099946621619165,3.099946621619165,3.011469402173534,3.011469402173534,3.011469402173534,3.2156616209074853,3.2156616209074853,3.2156616209074853
7540,5.113161846995354,5.113161846995354,5.113161846995354,3.2483249515295034,3.2483249515295034,3.2483249515295034,3.1000854877382515,3.1000854877382515,3.1000854877382515,3.01011701118201,3.01011701118201,3.01011701118201,3.215737007521093,3.215737007521093,3.215737007521093
7560,5.111069709658623,5.111069709658623,5.111069709658623,3.247026600688696,3.247026600688696,3.247026600688696,3.102873437218368,3.102873437218368,3.102873437218368,3.0080431055650116,3.0080431055650116,3.0080431055650116,3.2149428801238535,3.2149428801238535,3.2149428801238535
7580,5.105651804804802,5.105651804804802,5.105651804804802,3.247785048931837,3.247785048931837,3.247785048931837,3.1024169627949596,3.1024169627949596,3.1024169627949596,3.0074797908682376,3.0074797908682376,3.0074797908682376,3.214678575322032,3.214678575322032,3.214678575322032
7600,5.102417314052582,5.102417314052582,5.102417314052582,3.248060999065638,3.248060999065638,3.248060999065638,3.1035992888361217,3.1035992888361217,3.1035992888361217,3.0049808431603013,3.0049808431603013,3.0049808431603013,3.2156601308472457,3.2156601308472457,3.2156601308472457
7620,5.097511265277863,5.097511265277863,5.097511265277863,3.246988782286644,3.246988782286644,3.246988782286644,3.102437277473509,3.102437277473509,3.102437277473509,3.0031464109569788,3.0031464109569788,3.0031464109569788,3.2163115647248923,3.2163115647248923,3.2163115647248923
7640,5.094029543995857,5.094029543995857,5.094029543995857,3.2457997415959836,3.2457997415959836,3.2457997415959836,3.1022124594822524,3.1022124594822524,3.1022124594822524,3.0046948871435597,3.0046948871435597,3.0046948871435597,3.215636851210147,3.215636851210147,3.215636851210147
7660,5.088031269311905,5.088031269311905,5.088031269311905,3.244146197587252,3.244146197587252,3.244146197587252,3.1039321571215988,3.1039321571215988,3.1039321571215988,3.0037706807116047,3.0037706807116047,3.0037706807116047,3.2153487228788435,3.2153487228788435,3.2153487228788435
7680,5.083056138157844,5.083056138157844,5.083056138157844,3.241317957490683,3.241317957490683,3.241317957490683,3.1052246440574525,3.1052246440574525,3.1052246440574525,3.0051207695202904,3.0051207695202904,3.0051207695202904,3.2171784650720654,3.2171784650720654,3.2171784650720654
7700,5.07768574476242,5.07768574476242,5.07768574476242,3.240772796422243,3.240772796422243,3.240772796422243,3.104477428905666,3.104477428905666,3.104477428905666,3.0030457674199713,3.0030457674199713,3.0030457674199713,3.2163401664607227,3.2163401664607227,3.2163401664607227
7720,5.072020947933197,5.072020947933197,5.072020947933197,3.240220354795456,3.240220354795456,3.240220354795456,3.1042855628579855,3.1042855628579855,3.1042855628579855,3.0043767846701668,3.0043767846701668,3.0043767846701668,3.215894701462239,3.215894701462239,3.215894701462239
7740,5.071008505225182,5.071008505225182,5.071008505225182,3.23960712864995,3.23960712864995,3.23960712864995,3.1035207705572248,3.1035207705572248,3.1035207705572248,3.0048545172670855,3.0048545172670855,3.0048545172670855,3.2152581704594194,3.2152581704594194,3.2152581704594194
7760,5.064427635669709,5.064427635669709,5.064427635669709,3.239203455597162,3.239203455597162,3.239203455597162,3.100356796942651,3.100356796942651,3.100356796942651,3.0060596255538985,3.0060596255538985,3.0060596255538985,3.2135506763868036,3.2135506763868036,3.2135506763868036
7780,5.060262984633447,5.060262984633447,5.060262984633447,3.2383934019505975,3.2383934019505975,3.2383934019505975,3.103941908441484,3.103941908441484,3.103941908441484,3.0069657815573736,3.0069657815573736,3.0069657815573736,3.214300266299397,3.214300266299397,3.214300266299397
7800,5.056980572342873,5.056980572342873,5.056980572342873,3.237684222906828,3.237684222906828,3.237684222906828,3.102707676999271,3.102707676999271,3.102707676999271,3.0093621266493575,3.0093621266493575,3.0093621266493575,3.2135558729991316,3.2135558729991316,3.2135558729991316
7820,5.054465068578721,5.054465068578721,5.054465068578721,3.2381416243314742,3.2381416243314742,3.2381416243314742,3.102852304391563,3.102852304391563,3.102852304391563,3.010480556408875,3.010480556408875,3.010480556408875,3.2128158692270516,3.2128158692270516,3.2128158692270516
7840,5.04988926768303,5.04988926768303,5.04988926768303,3.237898096293211,3.237898096293211,3.237898096293211,3.100934675633907,3.100934675633907,3.100934675633907,3.008761333161965,3.008761333161965,3.008761333161965,3.2115332731232047,3.2115332731232047,3.2115332731232047
7860,5.047509518265724,5.047509518265724,5.047509518265724,3.23865326449275,3.23865326449275,3.23865326449275,3.0995279740169646,3.0995279740169646,3.0995279740169646,3.008286874424666,3.008286874424666,3.008286874424666,3.2085921467095613,3.2085921467095613,3.2085921467095613
7880,5.044284977316857,5.044284977316857,5.044284977316857,3.240308181643486,3.240308181643486,3.240308181643486,3.0986299696937203,3.0986299696937203,3.0986299696937203,3.0074093733914196,3.0074093733914196,3.0074093733914196,3.2066297961398957,3.2066297961398957,3.2066297961398957
7900,5.040629460215569,5.040629460215569,5.040629460215569,3.239693403840065,3.239693403840065,3.239693403840065,3.0972987358272075,3.0972987358272075,3.0972987358272075,3.009860481414944,3.009860481414944,3.009860481414944,3.204052473604679,3.204052473604679,3.204052473604679
7920,5.039671359658242,5.039671359658242,5.039671359658242,3.238759173154831,3.238759173154831,3.238759173154831,3.0959410673752426,3.0959410673752426,3.0959410673752426,3.006496229954064,3.006496229954064,3.006496229954064,3.2039041517302396,3.2039041517302396,3.2039041517302396
7940,5.031884872317314,5.031884872317314,5.031884872317314,3.238806720972061,3.238806720972061,3.238806720972061,3.095088498108089,3.095088498108089,3.095088498108089,3.0057417976902796,3.0057417976902796,3.0057417976902796,3.2024034317210317,3.2024034317210317,3.2024034317210317
7960,5.028681024312973,5.028681024312973,5.028681024312973,3.240570844858885,3.240570844858885,3.240570844858885,3.0985308147594335,3.0985308147594335,3.0985308147594335,3.005102714332752,3.005102714332752,3.005102714332752,3.2036751353740693,3.2036751353740693,3.2036751353740693
7980,5.027276336550712,5.027276336550712,5.027276336550712,3.2383214366436004,3.2383214366436004,3.2383214366436004,3.0961948626115916,3.0961948626115916,3.0961948626115916,3.003527708896436,3.003527708896436,3.003527708896436,3.2018346083909273,3.2018346083909273,3.2018346083909273
8000,5.024822434186936,5.024822434186936,5.024822434186936,3.2375498855113984,3.2375498855113984,3.2375498855113984,3.0976050657033922,3.0976050657033922,3.0976050657033922,3.0010252192663027,3.0010252192663027,3.0010252192663027,3.20152524407953,3.20152524407953,3.20152524407953
8020,5.020855557918549,5.020855557918549,5.020855557918549,3.23594449236989,3.23594449236989,3.23594449236989,3.098745177090168,3.098745177090168,3.098745177090168,2.999708489240147,2.999708489240147,2.999708489240147,3.2013880357891322,3.2013880357891322,3.2013880357891322
8040,5.017184940576553,5.017184940576553,5.017184940576553,3.2367334105074406,3.2367334105074406,3.2367334105074406,3.0980005702003837,3.0980005702003837,3.0980005702003837,2.9970859465328976,2.9970859465328976,2.9970859465328976,3.2007995646819474,3.2007995646819474,3.2007995646819474
8060,5.01443939268589,5.01443939268589,5.01443939268589,3.23571042239666,3.23571042239666,3.23571042239666,3.1000596437230707,3.1000596437230707,3.1000596437230707,2.9958815533155576,2.9958815533155576,2.9958815533155576,3.2016452953964474,3.2016452953964474,3.2016452953964474
8080,5.012737308740616,5.012737308740616,5.012737308740616,3.234057191759348,3.234057191759348,3.234057191759348,3.1001706094294788,3.1001706094294788,3.1001706094294788,2.9974980528606103,2.9974980528606103,2.9974980528606103,3.2016073068603874,3.2016073068603874,3.2016073068603874
8100,5.011492001414299,5.011492001414299,5.011492001414299,3.2348632895946503,3.2348632895946503,3.2348632895946503,3.102635974176228,3.102635974176228,3.102635974176228,2.9980812332639473,2.9980812332639473,2.9980812332639473,3.203085308261216,3.203085308261216,3.203085308261216
8120,5.007644449472427,5.007644449472427,5.007644449472427,3.2344433400034904,3.2344433400034904,3.2344433400034904,3.102250442169607,3.102250442169607,3.102250442169607,2.9993389328150077,2.9993389328150077,2.9993389328150077,3.2025691459700467,3.2025691459700467,3.2025691459700467
8140,5.005649302601814,5.005649302601814,5.005649302601814,3.234765682071447,3.234765682071447,3.234765682071447,3.1008175329491494,3.1008175329491494,3.1008175329491494,3.0015094693005087,3.0015094693005087,3.0015094693005087,3.2028797785565257,3.2028797785565257,3.2028797785565257
8160,5.002774544358253,5.002774544358253,5.002774544358253,3.234575606137514,3.234575606137514,3.234575606137514,3.09808699991554,3.09808699991554,3.09808699991554,3.001808635229245,3.001808635229245,3.001808635229245,3.201658254340291,3.201658254340291,3.201658254340291
8180,5.000777062773705,5.000777062773705,5.000777062773705,3.2351037159562113,3.2351037159562113,3.2351037159562113,3.0977903182059525,3.0977903182059525,3.0977903182059525,2.999529890110716,2.999529890110716,2.999529890110716,3.202348741143942,3.202348741143942,3.202348741143942
8200,4.9983343064785,4.9983343064785,4.9983343064785,3.235125549286604,3.235125549286604,3.235125549286604,3.0952393363416193,3.0952393363416193,3.0952393363416193,2.998818748379126,2.998818748379126,2.998818748379126,3.203521343395114,3.203521343395114,3.203521343395114
8220,4.997763711810112,4.997763711810112,4.997763711810112,3.2348211477696895,3.2348211477696895,3.2348211477696895,3.0936059437505903,3.0936059437505903,3.0936059437505903,2.9972083181329072,2.9972083181329072,2.9972083181329072,3.2024384332820772,3.2024384332820772,3.2024384332820772
8240,4.9975415337085725,4.9975415337085725,4.9975415337085725,3.2337802818417547,3.2337802818417547,3.2337802818417547,3.0950118398107587,3.0950118398107587,3.0950118398107587,2.9991063638031483,2.9991063638031483,2.9991063638031483,3.2020826290175317,3.2020826290175317,3.2020826290175317
8260,4.995332979559898,4.995332979559898,4.995332979559898,3.234726574122906,3.234726574122906,3.234726574122906,3.092335374969989,3.092335374969989,3.092335374969989,2.999406485836953,2.999406485836953,2.999406485836953,3.2009015938267114,3.2009015938267114,3.2009015938267114
8280,4.992218916416168,4.992218916416168,4.992218916416168,3.235114827156067,3.235114827156067,3.235114827156067,3.0933335542120037,3.0933335542120037,3.0933335542120037,2.9968471221625803,2.9968471221625803,2.9968471221625803,3.1992737986519932,3.1992737986519932,3.1992737986519932
8300,4.989850859642029,4.989850859642029,4.989850859642029,3.234902908354998,3.234902908354998,3.234902908354998,3.0914198278449474,3.0914198278449474,3.0914198278449474,2.9933032523235306,2.9933032523235306,2.9933032523235306,3.1981054804474116,3.1981054804474116,3.1981054804474116
8320,4.990667549967766,4.990667549967766,4.990667549967766,3.235488786548376,3.235488786548376,3.235488786548376,3.0893593397550285,3.0893593397550285,3.0893593397550285,2.991669729682617,2.991669729682617,2.991669729682617,3.198130491748452,3.198130491748452,3.198130491748452
8340,4.990754850506782,4.990754850506782,4.990754850506782,3.2345576718449593,3.2345576718449593,3.2345576718449593,3.091083442736417,3.091083442736417,3.091083442736417,2.9895430621737615,2.9895430621737615,2.9895430621737615,3.19832235597074,3.19832235597074,3.19832235597074
8360,4.990860443115235,4.990860443115235,4.990860443115235,3.2330022926628588,3.2330022926628588,3.2330022926628588,3.090161457490176,3.090161457490176,3.090161457490176,2.9892159548820927,2.9892159548820927,2.9892159548820927,3.197847036458552,3.197847036458552,3.197847036458552
8380,4.988871588110924,4.988871588110924,4.988871588110924,3.233309202492237,3.233309202492237,3.233309202492237,3.087255621571094,3.087255621571094,3.087255621571094,2.9909642654145134,2.9909642654145134,2.9909642654145134,3.1972902862355115,3.1972902862355115,3.1972902862355115
8400,4.987197625041008,4.987197625041008,4.987197625041008,3.2326901005208493,3.2326901005208493,3.2326901005208493,3.0873965471424163,3.0873965471424163,3.0873965471424163,2.9928871311759577,2.9928871311759577,2.9928871311759577,3.1951134419441223,3.1951134419441223,3.1951134419441223
8420,4.9870863687992095,4.9870863687992095,4.9870863687992095,3.2326822377741338,3.2326822377741338,3.2326822377741338,3.0874856932461263,3.0874856932461263,3.0874856932461263,2.997726420671679,2.997726420671679,2.997726420671679,3.193963319398463,3.193963319398463,3.193963319398463
8440,4.985185220241546,4.985185220241546,4.985185220241546,3.2320191633701323,3.2320191633701323,3.2320191633701323,3.0875093822926285,3.0875093822926285,3.0875093822926285,2.997695399611257,2.997695399611257,2.997695399611257,3.1952670668438077,3.1952670668438077,3.1952670668438077
8460,4.981888664960861,4.981888664960861,4.981888664960861,3.230825797021389,3.230825797021389,3.230825797021389,3.0888037926331164,3.0888037926331164,3.0888037926331164,2.998242998230271,2.998242998230271,2.998242998230271,3.195185763165355,3.195185763165355,3.195185763165355
8480,4.980884146094322,4.980884146094322,4.980884146094322,3.2296611408889295,3.2296611408889295,3.2296611408889295,3.0891231698915362,3.0891231698915362,3.0891231698915362,2.9974371946277096,2.9974371946277096,2.9974371946277096,3.1963710967451333,3.1963710967451333,3.1963710967451333
8500,4.981723620295525,4.981723620295525,4.981723620295525,3.2286616991460324,3.2286616991460324,3.2286616991460324,3.089334706775844,3.089334706775844,3.089334706775844,2.996067897034809,2.996067897034809,2.996067897034809,3.1953130805492402,3.1953130805492402,3.1953130805492402
8520,4.978093566298485,4.978093566298485,4.978093566298485,3.2271973770856857,3.2271973770856857,3.2271973770856857,3.0906577759981158,3.0906577759981158,3.0906577759981158,2.998617047276348,2.998617047276348,2.998617047276348,3.1936827213689685,3.1936827213689685,3.1936827213689685
8540,4.97478861451149,4.97478861451149,4.97478861451149,3.226813077032566,3.226813077032566,3.226813077032566,3.0889231771975756,3.0889231771975756,3.0889231771975756,2.996492123696953,2.996492123696953,2.996492123696953,3.192472967617214,3.192472967617214,3.192472967617214
8560,4.975323162078857,4.975323162078857,4.975323162078857,3.226004713177681,3.226004713177681,3.226004713177681,3.0890960508957503,3.0890960508957503,3.0890960508957503,2.995754312481731,2.995754312481731,2.995754312481731,3.192316377200186,3.192316377200186,3.192316377200186
8580,4.973556312918663,4.973556312918663,4.973556312918663,3.223240112364292,3.223240112364292,3.223240112364292,3.088326735049486,3.088326735049486,3.088326735049486,2.9961356207821517,2.9961356207821517,2.9961356207821517,3.191996806636453,3.191996806636453,3.191996806636453
8600,4.970731394290924,4.970731394290924,4.970731394290924,3.223594881147146,3.223594881147146,3.223594881147146,3.090161276049912,3.090161276049912,3.090161276049912,2.994569331984967,2.994569331984967,2.994569331984967,3.1925741145014763,3.1925741145014763,3.1925741145014763
8620,4.966641719937325,4.966641719937325,4.966641719937325,3.223816257864237,3.223816257864237,3.223816257864237,3.089204167127609,3.089204167127609,3.089204167127609,2.992211138708517,2.992211138708517,2.992211138708517,3.192940382063389,3.192940382063389,3.192940382063389
8640,4.9696851021051405,4.9696851021051405,4.9696851021051405,3.225224144756794,3.225224144756794,3.225224144756794,3.086665057763457,3.086665057763457,3.086665057763457,2.989815094238147,2.989815094238147,2.989815094238147,3.19192921385169,3.19192921385169,3.19192921385169
8660,4.972693501710892,4.972693501710892,4.972693501710892,3.2233149483799934,3.2233149483799934,3.2233149483799934,3.0854044149070976,3.0854044149070976,3.0854044149070976,2.9879091232921926,2.9879091232921926,2.9879091232921926,3.191861608810723,3.191861608810723,3.191861608810723
8680,4.969806954860688,4.969806954860688,4.969806954860688,3.2238870045542716,3.2238870045542716,3.2238870045542716,3.0838537314534187,3.0838537314534187,3.0838537314534187,2.9883866036869584,2.9883866036869584,2.9883866036869584,3.191351526044309,3.191351526044309,3.191351526044309
8700,4.967950091958046,4.967950091958046,4.967950091958046,3.2229458321630955,3.2229458321630955,3.2229458321630955,3.083070165477693,3.083070165477693,3.083070165477693,2.98885437249206,2.98885437249206,2.98885437249206,3.1934610624983906,3.1934610624983906,3.1934610624983906
8720,4.969319748878479,4.969319748878479,4.969319748878479,3.2226981201767924,3.2226981201767924,3.2226981201767924,3.083318059667945,3.083318059667945,3.083318059667945,2.987105495845899,2.987105495845899,2.987105495845899,3.1929027362912894,3.1929027362912894,3.1929027362912894
8740,4.981174046397209,4.981174046397209,4.981174046397209,3.221549766510725,3.221549766510725,3.221549766510725,3.0845400162786247,3.0845400162786247,3.0845400162786247,2.987852667244151,2.987852667244151,2.987852667244151,3.1921363123878836,3.1921363123878836,3.1921363123878836
8760,4.980619735717774,4.980619735717774,4.980619735717774,3.222245587557554,3.222245587557554,3.222245587557554,3.0821264648810027,3.0821264648810027,3.0821264648810027,2.986253727916628,2.986253727916628,2.986253727916628,3.192461878359318,3.192461878359318,3.192461878359318
8780,4.979210005402565,4.979210005402565,4.979210005402565,3.223468793332577,3.223468793332577,3.223468793332577,3.0846290930360554,3.0846290930360554,3.0846290930360554,2.985767187140882,2.985767187140882,2.985767187140882,3.192025353759527,3.192025353759527,3.192025353759527
8800,4.979499630928039,4.979499630928039,4.979499630928039,3.2213480082154273,3.2213480082154273,3.2213480082154273,3.082188603170216,3.082188603170216,3.082188603170216,2.9861916649248452,2.9861916649248452,2.9861916649248452,3.1917314241454005,3.1917314241454005,3.1917314241454005
8820,4.977501437664032,4.977501437664032,4.977501437664032,3.220505905300379,3.220505905300379,3.220505905300379,3.0830559692904353,3.0830559692904353,3.0830559692904353,2.9868554606474937,2.9868554606474937,2.9868554606474937,3.1913900546729566,3.1913900546729566,3.1913900546729566
8840,4.9691074132919315,4.9691074132919315,4.9691074132919315,3.2162666696310045,3.2162666696310045,3.2162666696310045,3.0845981534197926,3.0845981534197926,3.0845981534197926,2.986204558480531,2.986204558480531,2.986204558480531,3.1917238695546986,3.1917238695546986,3.1917238695546986
8860,4.96426161468029,4.96426161468029,4.96426161468029,3.217452658265829,3.217452658265829,3.217452658265829,3.083489201553166,3.083489201553166,3.083489201553166,2.9849789785873146,2.9849789785873146,2.9849789785873146,3.1915738984197377,3.1915738984197377,3.1915738984197377
8880,4.963993056416512,4.963993056416512,4.963993056416512,3.217359568476677,3.217359568476677,3.217359568476677,3.0916857017576693,3.0916857017576693,3.0916857017576693,2.9829810765292497,2.9829810765292497,2.9829810765292497,3.1920881512761117,3.1920881512761117,3.1920881512761117
8900,4.9638159263134005,4.9638159263134005,4.9638159263134005,3.21821695625782,3.21821695625782,3.21821695625782,3.0959136974811554,3.0959136974811554,3.0959136974811554,2.9811518599744886,2.9811518599744886,2.9811518599744886,3.192083172313869,3.192083172313869,3.192083172313869
8920,4.961996806263923,4.961996806263923,4.961996806263923,3.219010743647814,3.219010743647814,3.219010743647814,3.0965035766363145,3.0965035766363145,3.0965035766363145,2.97858993918635,2.97858993918635,2.97858993918635,3.1919928751513362,3.1919928751513362,3.1919928751513362
8940,4.9497907322645185,4.9497907322645185,4.9497907322645185,3.2194161741435527,3.2194161741435527,3.2194161741435527,3.0959870018810034,3.0959870018810034,3.0959870018810034,2.978592930315063,2.978592930315063,2.978592930315063,3.191385639384389,3.191385639384389,3.191385639384389
8960,4.947916557192802,4.947916557192802,4.947916557192802,3.2175334826111794,3.2175334826111794,3.2175334826111794,3.0967382666096093,3.0967382666096093,3.0967382666096093,2.980376704735682,2.980376704735682,2.980376704735682,3.1902948663383723,3.1902948663383723,3.1902948663383723
8980,4.946606301665306,4.946606301665306,4.946606301665306,3.2170919559895994,3.2170919559895994,3.2170919559895994,3.0939238260872663,3.0939238260872663,3.0939238260872663,2.9806924883089967,2.9806924883089967,2.9806924883089967,3.190061148963869,3.190061148963869,3.190061148963869
9000,4.946204454898834,4.946204454898834,4.946204454898834,3.2190739187598227,3.2190739187598227,3.2190739187598227,3.0926995605044065,3.0926995605044065,3.0926995605044065,2.978707926096395,2.978707926096395,2.978707926096395,3.189946928732097,3.189946928732097,3.189946928732097
9020,4.947876012921333,4.947876012921333,4.947876012921333,3.2195541858673096,3.2195541858673096,3.2195541858673096,3.094551760014147,3.094551760014147,3.094551760014147,2.9753623681236063,2.9753623681236063,2.9753623681236063,3.189642364419997,3.189642364419997,3.189642364419997
9040,4.950000629425049,4.950000629425049,4.950000629425049,3.2209541061520577,3.2209541061520577,3.2209541061520577,3.0945428849942984,3.0945428849942984,3.0945428849942984,2.9778764203842734,2.9778764203842734,2.9778764203842734,3.187650350816548,3.187650350816548,3.187650350816548
9060,4.95091361284256,4.95091361284256,4.95091361284256,3.2212645556032657,3.2212645556032657,3.2212645556032657,3.096585258115083,3.096585258115083,3.096585258115083,2.979276212370024,2.979276212370024,2.979276212370024,3.1859273893013595,3.1859273893013595,3.1859273893013595
9080,4.949681256413459,4.949681256413459,4.949681256413459,3.2203994561731815,3.2203994561731815,3.2203994561731815,3.08818693311885,3.08818693311885,3.08818693311885,2.980165086286143,2.980165086286143,2.980165086286143,3.184741094596684,3.184741094596684,3.184741094596684
9100,4.947278570532799,4.947278570532799,4.947278570532799,3.22036466255784,3.22036466255784,3.22036466255784,3.0829958075471224,3.0829958075471224,3.0829958075471224,2.9808784648869193,2.9808784648869193,2.9808784648869193,3.181158836744726,3.181158836744726,3.181158836744726
9120,4.949714044332504,4.949714044332504,4.949714044332504,3.219404857903719,3.219404857903719,3.219404857903719,3.0864668047986923,3.0864668047986923,3.0864668047986923,2.9818366462457924,2.9818366462457924,2.9818366462457924,3.1800701239705087,3.1800701239705087,3.1800701239705087
9140,4.945864275693894,4.945864275693894,4.945864275693894,3.2186459961533544,3.2186459961533544,3.2186459961533544,3.088550349380821,3.088550349380821,3.088550349380821,2.980953116137534,2.980953116137534,2.980953116137534,3.1797750428691507,3.1797750428691507,3.1797750428691507
9160,4.942167588472366,4.942167588472366,4.942167588472366,3.2187491899728773,3.2187491899728773,3.2187491899728773,3.0888194116018712,3.0888194116018712,3.0888194116018712,2.9794133072905242,2.9794133072905242,2.9794133072905242,3.1797399912402033,3.1797399912402033,3.1797399912402033
9180,4.941934000849724,4.941934000849724,4.941934000849724,3.2185751332342623,3.2185751332342623,3.2185751332342623,3.0896651826798918,3.0896651826798918,3.0896651826798918,2.979406574834138,2.979406574834138,2.979406574834138,3.179387090280652,3.179387090280652,3.179387090280652
9200,4.940906487107277,4.940906487107277,4.940906487107277,3.217602666914463,3.217602666914463,3.217602666914463,3.0901974428072574,3.0901974428072574,3.0901974428072574,2.979527041548863,2.979527041548863,2.979527041548863,3.1791261958517136,3.1791261958517136,3.1791261958517136
9220,4.938932075500488,4.938932075500488,4.938932075500488,3.2163776315748693,3.2163776315748693,3.2163776315748693,3.0880754654482008,3.0880754654482008,3.0880754654482008,2.9781478591356425,2.9781478591356425,2.9781478591356425,3.178970346096903,3.178970346096903,3.178970346096903
9240,4.937738274335861,4.937738274335861,4.937738274335861,3.216930061429739,3.216930061429739,3.216930061429739,3.0869271491095422,3.0869271491095422,3.0869271491095422,2.973975703269243,2.973975703269243,2.973975703269243,3.1794824916683138,3.1794824916683138,3.1794824916683138
9260,4.938420379161835,4.938420379161835,4.938420379161835,3.215905646234751,3.215905646234751,3.215905646234751,3.0846593244746328,3.0846593244746328,3.0846593244746328,2.9720983171276747,2.9720983171276747,2.9720983171276747,3.181247268151492,3.181247268151492,3.181247268151492
9280,4.950988427996635,4.950988427996635,4.950988427996635,3.215250618457794,3.215250618457794,3.215250618457794,3.0843103505298495,3.0843103505298495,3.0843103505298495,2.9752538881171495,2.9752538881171495,2.9752538881171495,3.180790225509554,3.180790225509554,3.180790225509554
9300,4.953243423104286,4.953243423104286,4.953243423104286,3.2129539613425733,3.2129539613425733,3.2129539613425733,3.0849359688162803,3.0849359688162803,3.0849359688162803,2.9776404128503056,2.9776404128503056,2.9776404128503056,3.1824762966297566,3.1824762966297566,3.1824762966297566
9320,4.946367810964585,4.946367810964585,4.946367810964585,3.2118820251524447,3.2118820251524447,3.2118820251524447,3.080357333980501,3.080357333980501,3.080357333980501,2.9779511042218654,2.9779511042218654,2.9779511042218654,3.184510219153017,3.184510219153017,3.184510219153017
9340,4.948301819562912,4.948301819562912,4.948301819562912,3.2121120271086694,3.2121120271086694,3.2121120271086694,3.080596322566271,3.080596322566271,3.080596322566271,2.9786588403675704,2.9786588403675704,2.9786588403675704,3.1838869233243168,3.1838869233243168,3.1838869233243168
9360,4.957614247202873,4.957614247202873,4.957614247202873,3.2125981786847113,3.2125981786847113,3.2125981786847113,3.0827182076498865,3.0827182076498865,3.0827182076498865,2.97818488156423,2.97818488156423,2.97818488156423,3.1843348560296,3.1843348560296,3.1843348560296
9380,4.958307685852051,4.958307685852051,4.958307685852051,3.2127721309661865,3.2127721309661865,3.2127721309661865,3.082881736680865,3.082881736680865,3.082881736680865,2.976787433102727,2.976787433102727,2.976787433102727,3.184384296629578,3.184384296629578,3.184384296629578
9400,4.960735266208649,4.960735266208649,4.960735266208649,3.2115565760433675,3.2115565760433675,3.2115565760433675,3.0826685954257846,3.0826685954257846,3.0826685954257846,2.97488342362456,2.97488342362456,2.97488342362456,3.185556519515813,3.185556519515813,3.185556519515813
9420,4.965499389767647,4.965499389767647,4.965499389767647,3.2117675061523916,3.2117675061523916,3.2117675061523916,3.0808930084481836,3.0808930084481836,3.0808930084481836,2.9751698977313934,2.9751698977313934,2.9751698977313934,3.183625919185579,3.183625919185579,3.183625919185579
9440,4.965668604373932,4.965668604373932,4.965668604373932,3.2082751059532164,3.2082751059532164,3.2082751059532164,3.082510152570903,3.082510152570903,3.082510152570903,2.9761956157907843,2.9761956157907843,2.9761956157907843,3.1853047369420526,3.1853047369420526,3.1853047369420526
9460,4.959923885464669,4.959923885464669,4.959923885464669,3.208044208586216,3.208044208586216,3.208044208586216,3.0819757977500557,3.0819757977500557,3.0819757977500557,2.9777226500213145,2.9777226500213145,2.9777226500213145,3.1841730427742005,3.1841730427742005,3.1841730427742005
9480,4.944235302209854,4.944235302209854,4.944235302209854,3.206730964630842,3.206730964630842,3.206730964630842,3.079141759946942,3.079141759946942,3.079141759946942,2.9741814259998502,2.9741814259998502,2.9741814259998502,3.18477477401495,3.18477477401495,3.18477477401495
9500,4.938970146179199,4.938970146179199,4.938970146179199,3.2077028279006483,3.2077028279006483,3.2077028279006483,3.0777806824073197,3.0777806824073197,3.0777806824073197,2.9723596948571505,2.9723596948571505,2.9723596948571505,3.18275449231267,3.18275449231267,3.18275449231267
9520,4.938976730108261,4.938976730108261,4.938976730108261,3.2075204291939734,3.2075204291939734,3.2075204291939734,3.076543735451997,3.076543735451997,3.076543735451997,2.9727710855193434,2.9727710855193434,2.9727710855193434,3.1818089782446624,3.1818089782446624,3.1818089782446624
9540,4.938229480981827,4.938229480981827,4.938229480981827,3.206645977348089,3.206645977348089,3.206645977348089,3.072274339087308,3.072274339087308,3.072274339087308,2.9714044193830342,2.9714044193830342,2.9714044193830342,3.183235414996743,3.183235414996743,3.183235414996743
9560,4.927667323946952,4.927667323946952,4.927667323946952,3.2060489167273043,3.2060489167273043,3.2060489167273043,3.066956094503403,3.066956094503403,3.066956094503403,2.9708855865616353,2.9708855865616353,2.9708855865616353,3.182014563456178,3.182014563456178,3.182014563456178
9580,4.9248202037811275,4.9248202037811275,4.9248202037811275,3.2069170899689197,3.2069170899689197,3.2069170899689197,3.0662907829508192,3.0662907829508192,3.0662907829508192,2.9691429498977957,2.9691429498977957,2.9691429498977957,3.180859095454216,3.180859095454216,3.180859095454216
9600,4.920408821702003,4.920408821702003,4.920408821702003,3.2049864988029,3.2049864988029,3.2049864988029,3.0663173701614146,3.0663173701614146,3.0663173701614146,2.9687098954617976,2.9687098954617976,2.9687098954617976,3.1772027354687453,3.1772027354687453,3.1772027354687453
9620,4.929124968647957,4.929124968647957,4.929124968647957,3.2051103654503823,3.2051103654503823,3.2051103654503823,3.067209379523993,3.067209379523993,3.067209379523993,2.9713880334049465,2.9713880334049465,2.9713880334049465,3.178810084797442,3.178810084797442,3.178810084797442
9640,4.934046483635902,4.934046483635902,4.934046483635902,3.2087992146611213,3.2087992146611213,3.2087992146611213,3.0642889766395096,3.0642889766395096,3.0642889766395096,2.9713072972092776,2.9713072972092776,2.9713072972092776,3.177212980017066,3.177212980017066,3.177212980017066
9660,4.936061367988587,4.936061367988587,4.936061367988587,3.2078569981455805,3.2078569981455805,3.2078569981455805,3.065574478022755,3.065574478022755,3.065574478022755,2.974621065929532,2.974621065929532,2.974621065929532,3.1751726631820203,3.1751726631820203,3.1751726631820203
9680,4.9383200973272325,4.9383200973272325,4.9383200973272325,3.2089375807344913,3.2089375807344913,3.2089375807344913,3.0681588486954574,3.0681588486954574,3.0681588486954574,2.9747068342007696,2.9747068342007696,2.9747068342007696,3.1723871142417193,3.1723871142417193,3.1723871142417193
9700,4.937857280373573,4.937857280373573,4.937857280373573,3.207068102955818,3.207068102955818,3.207068102955818,3.0699959328025583,3.0699959328025583,3.0699959328025583,2.971731146881357,2.971731146881357,2.971731146881357,3.173010074198246,3.173010074198246,3.173010074198246
9720,4.944938733577728,4.944938733577728,4.944938733577728,3.2065299369394777,3.2065299369394777,3.2065299369394777,3.072670241184533,3.072670241184533,3.072670241184533,2.9694437250122427,2.9694437250122427,2.9694437250122427,3.1727413884550333,3.1727413884550333,3.1727413884550333
9740,4.953435331583023,4.953435331583023,4.953435331583023,3.2075084495544433,3.2075084495544433,3.2075084495544433,3.0774768535606563,3.0774768535606563,3.0774768535606563,2.969213681826368,2.969213681826368,2.969213681826368,3.1708805751055484,3.1708805751055484,3.1708805751055484
9760,4.959485744833946,4.959485744833946,4.959485744833946,3.2069263127446175,3.2069263127446175,3.2069263127446175,3.0804537444375457,3.0804537444375457,3.0804537444375457,2.9689056124072524,2.9689056124072524,2.9689056124072524,3.171178222708404,3.171178222708404,3.171178222708404
9780,5.0226919585466385,5.0226919585466385,5.0226919585466385,3.2061989434063434,3.2061989434063434,3.2061989434063434,3.079544976558536,3.079544976558536,3.079544976558536,2.9685903016105293,2.9685903016105293,2.9685903016105293,3.1717393514886503,3.1717393514886503,3.1717393514886503
9800,5.193825476169586,5.193825476169586,5.193825476169586,3.2075516475737094,3.2075516475737094,3.2075516475737094,3.079556453358382,3.079556453358382,3.079556453358382,2.968842021608725,2.968842021608725,2.968842021608725,3.173956032581627,3.173956032581627,3.173956032581627
9820,5.203241631984711,5.203241631984711,5.203241631984711,3.2070398749411106,3.2070398749411106,3.2070398749411106,3.0785164882056417,3.0785164882056417,3.0785164882056417,2.966378965368494,2.966378965368494,2.966378965368494,3.1719768439233307,3.1719768439233307,3.1719768439233307
9840,5.203423535823822,5.203423535823822,5.203423535823822,3.2044720643758775,3.2044720643758775,3.2044720643758775,3.0787847704999147,3.0787847704999147,3.0787847704999147,2.9650311878789215,2.9650311878789215,2.9650311878789215,3.170304357782007,3.170304357782007,3.170304357782007
9860,5.203112758994102,5.203112758994102,5.203112758994102,3.2050051927566527,3.2050051927566527,3.2050051927566527,3.078165612947196,3.078165612947196,3.078165612947196,2.9621552923228593,2.9621552923228593,2.9621552923228593,3.17237737428397,3.17237737428397,3.17237737428397
9880,5.198912539482117,5.198912539482117,5.198912539482117,3.2040479281544685,3.2040479281544685,3.2040479281544685,3.0811278523690997,3.0811278523690997,3.0811278523690997,2.9606569945812224,2.9606569945812224,2.9606569945812224,3.173263768590987,3.173263768590987,3.173263768590987
9900,5.197294233441353,5.197294233441353,5.197294233441353,3.2049431066215037,3.2049431066215037,3.2049431066215037,3.0795751757360996,3.0795751757360996,3.0795751757360996,2.961730857519433,2.961730857519433,2.961730857519433,3.1740782124176623,3.1740782124176623,3.1740782124176623
9920,5.220357395542992,5.220357395542992,5.220357395542992,3.2053514664371807,3.2053514664371807,3.2053514664371807,3.078438768018451,3.078438768018451,3.078438768018451,2.9618936610408126,2.9618936610408126,2.9618936610408126,3.1736612333605687,3.1736612333605687,3.1736612333605687
9940,5.2463794782757756,5.2463794782757756,5.2463794782757756,3.204471205547452,3.204471205547452,3.204471205547452,3.074185904208571,3.074185904208571,3.074185904208571,2.9611949351732623,2.9611949351732623,2.9611949351732623,3.1745094124693427,3.1745094124693427,3.1745094124693427
9960,5.2866851883275165,5.2866851883275165,5.2866851883275165,3.2048192177500043,3.2048192177500043,3.2048192177500043,3.073404255136848,3.073404255136848,3.073404255136848,2.9614200035376212,2.9614200035376212,2.9614200035376212,3.174020962417126,3.174020962417126,3.174020962417126
9980,5.242638164758683,5.242638164758683,5.242638164758683,3.202901399383942,3.202901399383942,3.202901399383942,3.074902831204236,3.074902831204236,3.074902831204236,2.9628339165356015,2.9628339165356015,2.9628339165356015,3.1733423922210937,3.1733423922210937,3.1733423922210937


==> data/stream_size/param.dat <==
x y
1 6.45
2 6.19
4 6.13
8 3.82
16 3.78
32 3.88
64 3.94


==> data/stream_size/stream.dat <==
x y
1 4.57
2 4.38
4 4.12
8 4.06
16 3.94
32 3.85
64 3.79


==> data/stream_size/width.dat <==
x y
1 7.11
2 6.48
4 5.65
8 3.65
16 3.75
32 3.85
64 3.93

